Revisiting Handcrafted Minutiae Detection: A Simple and Effective Open Source Baseline for Modern Fingerprint Workflows

Handcrafted minutiae detection algorithms remain fundamental to biometric science and forensic practice due to their full auditability, adherence to international standards, and operational independence from training datasets or GPU hardware. However, current open-source traditional baselines are severely outdated, relying almost exclusively on legacy C/C++ codebases that lack seamless integration with modern scientific software ecosystems. To bridge this gap, the present work introduces SBMEX (Skeleton-Based Minutiae EXtraction), a fast and deterministic minutiae detection method integrated into the open source \texttt{pyfing} package. SBMEX achieves high computational throughput by employing a dual Look-Up Table architecture that replaces runtime neighborhood scanning during Crossing Number computation and skeleton tracking. Additionally, it incorporates a continuous quality scoring framework driven by tracking path length, dual ridge-valley skeleton fusion, and spatial density decay. Rigorous evaluation on NIST SD302 datasets demonstrates that SBMEX delivers feature extraction accuracy comparable to or outperforming traditional open-source baselines without fine-tuning, while achieving a drastic reduction in minutiae detection latency relative to classical Crossing Number Python implementations.

==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.563056394085639,0.672772663919989


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.5138979572801045,0.5906863120491339
0.5154276926163053,0.5903072398952383
0.518979362050715,0.5894725153543368
0.5228445387726226,0.5885995006968802
0.5267615397022034,0.5877609471443231
0.5312859658610314,0.5868304973120338
0.5358401468496683,0.5856932808503469
0.5407257293076448,0.584391416887473
0.5459290861506472,0.5830665788546661
0.551445170660857,0.5815043420992173
0.5573700517364458,0.5799880534836348
0.563644710861946,0.5782190500987885
0.570310397501355,0.5761169226999127
0.577153112351199,0.5738271737299169
0.5845463410049461,0.5715489117948875
0.592076217495597,0.5689566709041063
0.5999424138336571,0.5664563262930572
0.6078945629367741,0.5635577644698351
0.616034146012931,0.560375855784105
0.6246424368412462,0.556864652096001
0.6332567741709256,0.553196458930021
0.6422183429568954,0.549378934309476
0.6510917529780278,0.5451899955583465
0.6603177126930757,0.5406679327931875
0.6697094005638711,0.5357208497342666
0.6791769748928352,0.530842688885145
0.6884791933177816,0.5254859015790844
0.698195254244266,0.5194973273498644
0.7080165568508194,0.5134857790507115
0.7181557697317009,0.5067160864437671
0.7285853070248903,0.499663046974315
0.7390445360919752,0.4912889984837114
0.7488403901046622,0.48216829272028305
0.7593962273446689,0.47215542724112053
0.7697606359186698,0.4612657180928459
0.7801399551238091,0.44864529567628003
0.7898591039959942,0.43488765679802727
0.799871497203604,0.4194758848845936
0.8095362850406078,0.40227596452803605
0.8190783546024933,0.3828935075278369
0.8277011030636761,0.3614433842336616
0.8362557068993223,0.3387526611631006
0.8443432588831444,0.3145418204653015
0.8519421585559958,0.2889793386531069
0.8582926128197758,0.2629688624772174
0.865232432735269,0.23653719501922163
0.8727643626357987,0.21132698227933405
0.8791016505817624,0.18659922500804094
0.8849927250051964,0.16302782925671225
0.8911760437327657,0.14107227642400944
0.8970847303517645,0.12088955598780843
0.9023798287601968,0.10250264201804231
0.9078202193035305,0.08654332143787045
0.9119441597110363,0.07153742475992098
0.9163642852893938,0.05898592455315434
0.9191362620997766,0.047265319875633705
0.9207603990212686,0.037463050037524315
0.9218407596785975,0.028993276255532923
0.9264849074975657,0.021859827541315036


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.4489040981123807,0.8001409076289229
0.45273006048487663,0.7993329861696099
0.4567183264507145,0.7986782251765174
0.460713456627718,0.7979009358104486
0.46476030577981,0.7970776983045137
0.4688986045127294,0.7962697768452007
0.4731492573344204,0.7955039745140984
0.47743339521637207,0.7946577629382304
0.48184239393150635,0.7938728155488506
0.48632491476552303,0.7930572360662266
0.4908749252626484,0.792191879432081
0.49557152927298276,0.7914184190776676
0.5003392574139861,0.7905875235484217
0.5051928201912526,0.7897259959259316
0.5101039739904073,0.7887993751052979
0.5151159355707655,0.7878612672496975
0.5202118261142514,0.7868810402658866
0.5254188692769465,0.7858931552587646
0.5307125879666309,0.7848516640884655
0.5361076117616554,0.7837795408249223
0.5415816556351053,0.7826270083166134
0.5471238789763664,0.781382579528572
0.5528206463936098,0.780168782833775
0.5585786467486819,0.7788669188709011
0.5644897221720337,0.7775880289779602
0.570473349468115,0.776186610712043
0.5765606344267107,0.7747354152946041
0.5828826540918982,0.7733722871452421
0.589106725791506,0.7716760349818504
0.5955758239805738,0.7700908241564687
0.6022023854174481,0.7684788102494984
0.6089185532057227,0.7667672420394848
0.6159059598036103,0.7651705441791364
0.6228983161532429,0.7633249605611799
0.6299192390922081,0.7612726103138258
0.6370991841495587,0.7591819699499165
0.6443436908203742,0.7569343401081313
0.6519010155725534,0.7548092386393224
0.6594234512383381,0.7523816452497282
0.6673570328786909,0.750149331454565
0.6753892658767215,0.7477217380649707
0.6834648103008634,0.7450950360692898
0.6914945235292019,0.7421352100595794
0.6999126377948475,0.7393055704461564
0.7082412319481285,0.7361083457138043
0.7168966188785523,0.7329494110980074
0.7255766660192622,0.7295301036896357
0.7342782217298508,0.725835107442067
0.7431579196292034,0.721986950728278
0.7522132413405804,0.7180277526764791
0.7612274318104783,0.7137316015989953
0.7701738844735014,0.7090793524375488
0.7793543794831815,0.7043237199614035
0.7887912049951206,0.6994570461472485
0.7980629966322556,0.6941385489577431
0.8071357050168155,0.6882954771714325
0.8164312516321752,0.6823298770121456
0.8258053352289734,0.6761153910952505
0.8350590302983991,0.6694950299428711
0.8440345483823745,0.6622964880305096
0.8528130970255346,0.6546308066961756
0.8615058086438334,0.6465515921030464
0.8697139157359399,0.6377793264002696
0.8775176307670921,0.6284288799375105
0.8848444013519362,0.6185040817264248
0.8916572121811217,0.6078785743823805
0.8983167078701543,0.5968816529077514
0.9044852071005918,0.5852950636381737
0.9097195193149752,0.5727703665129956
0.9146252971349931,0.5598474521756445
0.9190395815080142,0.5462353157403012
0.9231239167823205,0.5322938843025838
0.9267086022831613,0.5178431943146835
0.9299075345860297,0.5029100488581887
0.9329317887054582,0.48750976397972157
0.9356308917028113,0.4716308526443154
0.9375857879873152,0.4550933513041614
0.9398060325359481,0.43820358089170025
0.9418753051418,0.4210496086750088
0.9434290064030807,0.4033787198848233
0.9445821829041529,0.3851258213230001
0.9454022704593283,0.36638663828092694
0.9462322981625545,0.34743685959780063
0.9470159891269517,0.32816161492395585
0.9477842706141021,0.3086566295507803
0.9486056579079835,0.28863089859245533
0.9491036220984593,0.26818780536367953
0.9493150483797553,0.2475647485870947
0.9492673375383184,0.22647072337688195
0.9490121096239643,0.20525034078203733
0.9482322233647077,0.18361642492839747
0.9480409049206739,0.16222373680905486
0.9475208107129931,0.14034093519780674
0.9469418960244649,0.11856534591291296
0.9462626413404486,0.09709224854880458
0.9449047619047619,0.07597907828031429
0.9441369880851618,0.055524498016571965
0.9428081500907807,0.035789771944065796


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.4991175279989205,0.7081680476635371
0.49922934274138037,0.7081603896402261
0.5003124856270139,0.7080761513838049
0.5039084120150611,0.7076779341716316
0.5071690939111466,0.7068585256773522
0.5081389360864261,0.7065330596866337
0.5085822654314012,0.7064717955001455
0.5090728977532989,0.7064028732903463
0.5097210785478621,0.706318635033925
0.5107470605501742,0.7062305677658482
0.5125124735588349,0.7060008270665176
0.5154206953647015,0.7056217549126219
0.5203439318693805,0.7048942426980748
0.5275654974823014,0.7036536429216891
0.5347671296836699,0.7016817019191006
0.5403402302114018,0.6995680874852583
0.5452678167157932,0.696278966473174
0.5485814643869623,0.6912974223093535
0.5508491772634478,0.6860325312830252
0.5527394198291278,0.6817325511938859
0.5542745377400347,0.6792666676877365
0.5543898795572306,0.6792551806527699
0.5547396862725475,0.6792207195478703
0.5553304800578587,0.6791594553613821
0.556067323429632,0.6790790461166164
0.5571341497898117,0.6789909788485397
0.5586074988104879,0.6787995282657641
0.5603479349661361,0.6785736165780889
0.5629270400996612,0.6782481505873704
0.5662958590483138,0.6777427210488429
0.5706742918370442,0.6770611569741618
0.5760979492767334,0.6761613392351167
0.5822382113337694,0.6748518172489317
0.5882555645887072,0.6732512903769279
0.5951068591591867,0.6709615414069321
0.6018634739789515,0.6683080363296626
0.6085521474972144,0.6650304023525447
0.6141914449846596,0.660741909298372
0.6187041789848716,0.656288768743012
0.622697609620179,0.6503461426536582
0.6253899705893302,0.6432203519627514
0.6266032247937697,0.6343408739336203
0.6265528158879401,0.6251397589254262
0.6259475479462178,0.6162334778147065
0.6253690210734587,0.6099577277113232
0.6251645835886932,0.6054088618645755
0.6251937091224082,0.6024566938781761
0.6252316600781083,0.6019665803862707
0.6252823914980272,0.6019627513746152
0.6254217059197963,0.6019436063163376
0.625602413234586,0.6019282902697156
0.6258749333099752,0.6019053161997825
0.6261981212502689,0.6018708550948829
0.6266031966255626,0.6018019328850837
0.6271059961531401,0.6017253526519735
0.6276848211717326,0.601564534162442
0.6284616923384677,0.6014764668943652
0.6295185793883032,0.6013309644514558
0.6307739283805881,0.6011510009036467
0.6323850586291655,0.600921260204316
0.6343545530276684,0.6006455713651192
0.6366449286543818,0.6003277633977118
0.6390589502106676,0.5999295461855386
0.6422712856093649,0.5993743394954895
0.6460055950182024,0.5986047081527316
0.6506088869995749,0.5977508385535526
0.6558595936091697,0.5968165597096078
0.6612245071452253,0.5956448821430212
0.6679294668687147,0.5940788163759171
0.6752587896807205,0.5922179167113385
0.6838039885534284,0.5901502504173622
0.6929116084206535,0.5876843669112128
0.7027453687722932,0.5846479606683923
0.7122070394928114,0.581554119250739
0.7232347060600394,0.5775681181173515
0.735207972951722,0.5728431177344504
0.7478534327408926,0.5672872218223032
0.7607224297075064,0.5607664149729672
0.7741869798895075,0.5532079459649876
0.7862278257510966,0.5456035288171417
0.7999347799969106,0.5353838967085816
0.8139676113360323,0.5234794994715964
0.8275866359733715,0.5093274723928259
0.841306777700066,0.492828261169227
0.8543210730088495,0.473147141259898
0.8659404896201123,0.4526389548329785
0.8783096809898407,0.4253763918457368
0.8894041170097509,0.3929140310303105
0.8988589312442898,0.35410699790170164
0.9053683539062413,0.3097708719425342
0.9097357065803667,0.25832810035073744
0.9106674463286275,0.2087117673186197
0.9058337472343884,0.15363143465408707
0.8984355125922158,0.10818489531482134
0.8914214670534604,0.07412583663904673
0.8864887176664832,0.049340644192920925
0.8770139634801289,0.03126388016725123


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.5582301055284391,0.7107449725076963
0.5582334631520383,0.7107449725076963
0.5582368208160282,0.7107449725076963
0.5582384996631701,0.7107449725076963
0.5582401785204099,0.7107449725076963
0.5582435362651837,0.7107449725076963
0.558242558029028,0.7107373144843853
0.5582492736885794,0.7107373144843853
0.558247945118962,0.7107334854727297
0.558250675200154,0.7107219984377633
0.5582567634630133,0.7107105114027967
0.55825984431959,0.7106951953561746
0.5582746796607111,0.7106798793095526
0.5583089677411592,0.7106722212862416
0.55832513589695,0.7106607342512751
0.5583497797780933,0.710630102158031
0.5583784905989644,0.7105918120414758
0.5584431217010828,0.7105650089598873
0.5585143046337683,0.7105037447733991
0.5586133188824662,0.7104692836684995
0.5587182182016388,0.7104080194820113
0.5588542749294315,0.7103199522139345
0.559044343913223,0.7102318849458578
0.5592843119811096,0.7101170145961925
0.5595344430094029,0.709986828199905
0.5598785846962352,0.7097953776171295
0.5603024723272894,0.7095732949411098
0.5607994381410217,0.7093244091835016
0.5613553752080447,0.7090066012160942
0.5620880889758183,0.7086428451088205
0.5628090547527106,0.7081833637101591
0.5637643456434687,0.7077966335329525
0.5647414257057586,0.707157188586482
0.5659427624919481,0.7064641374768345
0.5672515159910118,0.7056217549126219
0.5686955554388166,0.7046721600220551
0.5702802270618212,0.7035655756536123
0.5720880759357054,0.7022560536674274
0.5741851908775254,0.7009388736579314
0.5763010888433012,0.6991813573080516
0.5788361368974032,0.6974008668882388
0.5814637958256871,0.6951876981513532
0.5842831588667963,0.6928826331347353
0.5873368065397936,0.6902406150924324
0.5905088915419351,0.6874837267004641
0.5939606013478487,0.6843860562711553
0.5977505277452839,0.6808978266529844
0.601869686842768,0.6771875143587938
0.6063118111973959,0.6732474613652724
0.6111567805058925,0.6689742843577215
0.6162363983217936,0.6641995068232988
0.6215923412768631,0.6590762892282244
0.627633350747971,0.6531987563370143
0.6335381360700381,0.6467200686158888
0.6401618645074514,0.6396593711231257
0.6472348134322505,0.6320281508936914
0.6552628614646863,0.6236694184497098
0.6634051932691791,0.6142500497771515
0.6720823779120814,0.6037891899342942
0.681930513155982,0.5927424913081435
0.6918133646126672,0.5803900997074635
0.7026479965409268,0.5662342436170376
0.7134740380467925,0.5510215803096905
0.724946473486187,0.5341471259438514
0.7367378107192318,0.515339020691979
0.7491482803374432,0.49507972002266776
0.7619165134558198,0.47286762340904565
0.7758943640996789,0.4488597203289887
0.7899905584802014,0.42290285031627634
0.8038405785806693,0.394939578196076
0.8180891959691435,0.36586972170743287
0.8325794009809057,0.3347513439830911
0.8467220086781442,0.30111730560107824
0.8602320805601603,0.2662541544776462
0.8737179954774236,0.22931567903692698
0.8875235958257649,0.1908302828873811
0.9000750631212611,0.15151399120858924
0.913344347121349,0.11219387051814186
0.9273346841038865,0.07710863671869017
0.9376905346122388,0.048287665987655264
0.9437367303609342,0.02723193089399764


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.3600256638478413,0.8100274157234535
0.36362683023687997,0.8099010583388215
0.36722075657500536,0.8095985664180362
0.37086638905998026,0.8092462973457292
0.37458485751724846,0.808886370250111
0.37836234779726013,0.8084843240262823
0.3822170545162792,0.8080746197791426
0.38608670181605154,0.807523242100749
0.3900490809354249,0.8069871804689773
0.39406164393814647,0.8063745386040955
0.39814499466430536,0.8057236066226585
0.402268234951943,0.8049692913265228
0.40646022837236306,0.8041613698672099
0.4107542796284985,0.8033649354428635
0.41506844159934086,0.8024115115406412
0.41948193797284433,0.8014542586267632
0.4239273284820755,0.800359161293287
0.42850984690798466,0.7993138411113323
0.43313246753246754,0.7981383345330904
0.43776783403914243,0.7967752063837282
0.4425518498951925,0.7954695134091988
0.44739096010338214,0.7940451210733486
0.45236279405176844,0.7926360447841203
0.45733729461198214,0.7910048858188724
0.4624157129462223,0.7893277787137584
0.46750778603741844,0.7874439049792468
0.4728927600350247,0.7858127460139989
0.4782547754928505,0.7839020691978986
0.4836662616098521,0.781830573892267
0.48921214159589677,0.7797284464933911
0.4948981954209263,0.7775918579896157
0.5006873769891899,0.7753595441944525
0.5065930288286615,0.7730429921428681
0.5124969117485998,0.7704545802637424
0.5185216790920304,0.7677819301281953
0.5245942106244469,0.7649063423749062
0.530831463911036,0.761992464505062
0.537296808008976,0.7591207057634284
0.5438005056764662,0.7560077192874975
0.550422909043058,0.7527607174036238
0.5572494526861792,0.749490741449817
0.5640502209327241,0.7458799834586697
0.5710531665110196,0.7422156193043452
0.5780310253227557,0.7382066441010247
0.5852282785859486,0.734159378781149
0.5925542562648812,0.7299359789251199
0.6001728920469659,0.7257393821506792
0.6078187773278045,0.7212326354321422
0.6156303250807603,0.7165727282473848
0.6237570284088622,0.7119166500742828
0.6319822841652748,0.7070078571319172
0.6402021952224916,0.7017161630240002
0.6486045914363576,0.6962483343799298
0.6574587245888857,0.6908724020155917
0.6664432254484651,0.6852322678470233
0.6755287147111013,0.6792896417576695
0.6845026859206339,0.6728262700831661
0.693487613586976,0.6659646811964895
0.7024186270626523,0.6586512689344627
0.7116166772670974,0.6511808671945597
0.7213312395956684,0.6437525845828674
0.7311901324130159,0.6360103230154233
0.7411732803037151,0.6279272794106385
0.7514081531253337,0.6196030080715565
0.7620043448160615,0.6111026021963211
0.7723105494851034,0.6018938291648159
0.7825712955654057,0.5921872846180943
0.7929219695389109,0.5820825228591996
0.8031074419305535,0.5713919223170115
0.8130002668089648,0.5600389027584199
0.8222754807637045,0.5478205265656829
0.8301365128736824,0.5334425877992373
0.8404604856839348,0.5210672221286241
0.8500141018409312,0.5077614066257218
0.8587608261159227,0.4935596023954297
0.8666430869951176,0.478484783507681
0.8739776548432585,0.46276669066180637
0.8804475097637807,0.4462751374615184
0.8861618262182828,0.42912499425648254
0.8919965826428116,0.4117719134337045
0.896776388089382,0.3936951494080348
0.901081419086679,0.37520102311191433
0.9054337890662985,0.35653076227964037
0.9096864715410249,0.3376231027247247
0.913855044440294,0.31849718950544487
0.9167449948303412,0.29876246343293866
0.9201302964496743,0.2790507114303656
0.9227641721809128,0.2589713743088634
0.9256967322589262,0.23884991805915057
0.927860372816292,0.21841831186534133
0.9295805064156784,0.19778376805378994
0.9317531918321318,0.17716454028886064
0.9333699055978423,0.15635386194115575
0.9353295628733019,0.13551255150020677
0.9373297002724795,0.11459466082614755
0.9386217763941734,0.09351212265090135
0.9401322659241211,0.07239512337075554
0.9429738101943115,0.05128578211392076
0.9443172230926841,0.03000030632093244


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.4227331918536599,0.7619618324118178
0.4268906084366564,0.7617320917124871
0.43106939235621844,0.7613913096751467
0.43532027203136464,0.7610237245562176
0.43959932808222363,0.7605527561225897
0.443846786963562,0.7598711920479085
0.4482269118790575,0.7592623791946823
0.4526500741431271,0.7585654990733792
0.4570463086364718,0.757665681334334
0.46154995819886135,0.7567811796419108
0.46610341586893794,0.755816268704722
0.470686703170483,0.7547326584062122
0.47533239140673117,0.7535839549095588
0.47997654646731164,0.7522629458884073
0.4846884299399895,0.7508806726807676
0.4893603187027816,0.7492648297621418
0.4941477475471154,0.7476566448668269
0.49896266091562463,0.7459144445635693
0.5038475698603571,0.7441033220505123
0.5088077107826539,0.7422232773276561
0.5138379105326526,0.7402666523716899
0.5189597441888008,0.7382564212525463
0.5241194111232279,0.7361160037371154
0.5294289857073811,0.7339947312799621
0.5347431516911944,0.7316896662633441
0.5401586950480112,0.7293271660718935
0.5456881535604854,0.7269225467522323
0.551284031272492,0.7244030570829058
0.5569606415070926,0.7217878421221914
0.5628655671684726,0.7192568654178984
0.5687651213967003,0.7165076350492411
0.5747273181427105,0.7136205602609854
0.5805980191203393,0.7104080194820113
0.5866499380618111,0.7071993077146926
0.5926231675620595,0.7036804460032776
0.5989946951339314,0.7004066410378154
0.6053989150282885,0.6969375564779219
0.6118346354518667,0.6932770213352529
0.6185011194901169,0.6896432892741725
0.6251103920357164,0.6857032362806512
0.6319107025607353,0.6817325511938859
0.6387936324585785,0.677601047617589
0.6458506239304312,0.6734044508431484
0.6530396403332075,0.6690853256957314
0.6602601414457291,0.6645402888606393
0.667534439744007,0.659784656384494
0.6749826366965526,0.6549371276286166
0.6823787713675643,0.649767961893676
0.6899683963288913,0.6445145579023143
0.6977185517108773,0.6391309675146651
0.7057822694128182,0.6337512061386715
0.7135626781556672,0.6278277251075952
0.7213955327666721,0.6216706743655328
0.7293179507661027,0.6153030279824172
0.7372316939687958,0.6086443767134827
0.7453090991858199,0.6018287359666723
0.7535251233247479,0.5948331316720528
0.7620955331168896,0.5878107242958448
0.7702908791443416,0.5801986491246879
0.7782737552672289,0.5721309215665252
0.7857741702934344,0.5634314070852031
0.7931795770789963,0.5543911105665406
0.8002654429297701,0.5448683585792835
0.8071476853215939,0.5349512183915088
0.8139540408749933,0.5247392443062596
0.8202967453343274,0.5139873795775834
0.8267249787622314,0.5030517222894426
0.8324404954925742,0.4914689620315204
0.8383110540189742,0.47977133142393286
0.843631037508377,0.4675529552311957
0.8486969439425213,0.4550091130477401
0.8536488014723818,0.44221638510667627
0.8582632538333104,0.4290790461166164
0.8627940241576605,0.41573111148550335
0.8674367527577779,0.4022644774930695
0.8719755292823755,0.38858341884792696
0.8760557073127043,0.3745386040955109
0.8798129530044424,0.3602104424805869
0.8837279843444227,0.3458248456908303
0.88652358577672,0.3308763841877135
0.8901012409837303,0.3161078862324057
0.8934698143645907,0.30113262164770027
0.8961547234594283,0.2858242330489654
0.8990823352721812,0.2704813833453309
0.9017645545278496,0.2549700571288539
0.9045820854493106,0.2393974667258887
0.9065057696190343,0.22349558132054953
0.9093209969661923,0.20772771132315326
0.9109343429746801,0.19161905928841647
0.9130417463352454,0.17552955231195724
0.9152374670184696,0.15938261016066532
0.917284192962654,0.14313994271798564
0.9196458310203175,0.12686664318206184
0.9206364420588518,0.11033297085356328
0.9215051740357478,0.09376866643182062
0.9222883295194508,0.07716224288186734
0.923741679317996,0.0605749643901916
0.9246895661990001,0.043911105665405646
0.9288784681516217,0.02730468211545236


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_raw_FingerJet.csv <==
Precision,Recall
0.3930100424935941,0.6618752967484033
0.394579641216474,0.6613851832564979
0.39808912050131723,0.6601675575500452
0.4021128537779938,0.6589154707386929
0.40644405250884813,0.6573800370648328
0.41138607914274045,0.655614862691642
0.4170344660822584,0.6537692790736855
0.4232400655785014,0.6514144369055459
0.4305430283874803,0.6488528281080087
0.4385916108132842,0.6459504372731311
0.44797636174852595,0.6426345131794581
0.4581712249218173,0.6389510039668561
0.4697757979688067,0.634781210274004
0.4825298060626675,0.6301059870426245
0.4962920395150918,0.6249865984592057
0.5116955179308076,0.6193388062673263
0.5282341065632175,0.6131434654087087
0.5461443000448136,0.6066341455943391
0.5648195221148958,0.5998185048475287
0.5843436289061614,0.5924208543290805
0.6039715975395082,0.5846173285751481
0.6236143880127488,0.576875067007704
0.6433760109569092,0.5683823191557795
0.6625173392324499,0.5596100534530027
0.6819156608213771,0.5503285292000429
0.701590866182418,0.540702393898087
0.7202692867540029,0.530513393882771
0.7382571882550116,0.519485840314898
0.7555989479556866,0.5082132300010721
0.772805086818293,0.49608675008806724
0.788768833700998,0.4832901931353479
0.804086609372849,0.4696703986766936
0.8186661893878899,0.4553690401433582
0.8322251083503969,0.44041674962858585
0.8457900798584362,0.42459527346801246
0.8584828875583241,0.4079046116616379
0.8695770898044168,0.3901916037432418
0.880263193769142,0.3708704109295309
0.8901919598576347,0.35051538496883183
0.8988075313807531,0.3290116555114794
0.9064922425792434,0.30671914965309155
0.9138431513025433,0.28327794029805026
0.9205225247222562,0.25983673094300896
0.9255852340936375,0.23617726792360355
0.9304333221363789,0.21211958769202494
0.9362008799878623,0.18901533136266868
0.9405549925612885,0.16702914643672176
0.9446111869031378,0.14581642186518814
0.9476715861871329,0.1266215864361091
0.9511371237458194,0.10889326247109096
0.9532828783135872,0.09211836240829517
0.9553117347899793,0.07767915945536139
0.9579169759607149,0.06423549953286058
0.9596700915635703,0.052572330030172615
0.9614946057363389,0.041973625767716835
0.9633846840812681,0.03304437058706407
0.9633120649651972,0.025436124427562757


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_raw_Leader.csv <==
Precision,Recall
0.44430983854562184,0.8580393928719119
0.44842751173558487,0.8573769738555084
0.4527074731397059,0.8568600572820144
0.4570603491088344,0.8563239956502428
0.46146920840491606,0.8557228408203275
0.4659576732161971,0.8550948829088236
0.4705184054383442,0.8544401219157312
0.4751592438129863,0.8537470708060836
0.47995372943350867,0.8531305999295462
0.4847908082823021,0.8523916006800325
0.4897846846231926,0.8517483267219066
0.49487127535696235,0.8510552756122589
0.5000653003138918,0.8503469084559894
0.5053487688835342,0.8496002511831646
0.5107558467709421,0.8488535939103399
0.5162765545822825,0.8481031076258596
0.5219063837013487,0.8472875281432357
0.5276527998892504,0.8464681196489562
0.5334610478712096,0.8455338408050114
0.5394352006729857,0.8446340230659662
0.5456082753976271,0.8437954695134092
0.5518245064243184,0.8427999264829762
0.5583058696877523,0.8419652019420747
0.5648776824475855,0.8409964619932303
0.5716481884388395,0.8400468671026634
0.5785661855953191,0.8390321790139529
0.5856025089375548,0.8379485687154432
0.5928180257301185,0.8368534713819669
0.6001759934002475,0.8356971098620024
0.6078622735790131,0.8347015668315695
0.6155340684451508,0.833388215833729
0.6233826592381356,0.8320059426260894
0.6314507185334175,0.8306389854650718
0.63973579187111,0.829226080164188
0.648195957433411,0.8277327656185386
0.6568953969800292,0.8262126479913005
0.6657443703859424,0.8245661729794306
0.6748365499959177,0.8228507757577614
0.6841354621333946,0.8210128501631159
0.6935481255938079,0.8189643289274172
0.7032201283568412,0.816873688563508
0.7129431007668794,0.8144614112205357
0.7229491095535495,0.8120070147493529
0.7331175993174204,0.8093420226371169
0.7433826669819878,0.8064166577323061
0.7540684951688305,0.8035372409673615
0.7648281439251173,0.8003132131534209
0.7756745977015779,0.7967828644070393
0.78659069325736,0.792873443506762
0.7976176645987747,0.7886691887090105
0.808534081036253,0.7839403593144537
0.8195688960515713,0.7788860639291786
0.8308016842936329,0.7736173438911949
0.8417556764745399,0.7676632307668745
0.8527216894546328,0.7612994133954144
0.863530773074327,0.7543842183455607
0.8739664514047298,0.7467185370112267
0.8837757300692248,0.738149208926192
0.8935743914112502,0.7291778346173285
0.902390735000841,0.7190232957069121
0.9110704050580554,0.7084513945260449
0.9188834419633165,0.6969030953730223
0.9255926944612787,0.6842214087699683
0.9317052936108658,0.6708275259989891
0.9372896358788303,0.6568248303747837
0.9424369086945774,0.6423167052120506
0.9467297230107478,0.6270121456249713
0.9502899948789405,0.6110566540564549
0.95353961930601,0.5948139866137753
0.9563474218250223,0.5781462988773338
0.9588014001112238,0.5611340000918963
0.9610497686124868,0.5438996186304391
0.9633713232976316,0.5265963149591827
0.9652683479410078,0.5089905193671409
0.9670247653511251,0.49115115406411297
0.9684455556513493,0.4731241671899649
0.9699272670873367,0.45495933589621845
0.971402049037225,0.43674855646260585
0.9728519277001157,0.41836164249283975
0.9740585617939796,0.3998330550918197
0.9753490422769804,0.38117428129451225
0.9766465088439867,0.3623738340659509
0.9778276794279236,0.34347000352269075
0.9789230413681534,0.3243785514083105
0.9801146145899946,0.3051683999326094
0.9810832128302879,0.2857629688624772
0.9819055018009747,0.266169916221225
0.9825737674873236,0.24633946485733102
0.9835749113844003,0.22630990488735048
0.984287358631904,0.20628034491736993
0.9854364008843634,0.1860248732597142
0.9859424920127795,0.16542861956471797
0.9869601502190695,0.14490511709117643
0.9874455312795197,0.1240791226968495
0.9888770603134981,0.10314591597616823
0.9894848498823964,0.0821514450689988
0.9911542744030681,0.06135225375626043
0.992491787893008,0.0404917982570339


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_raw_MINDTCT.csv <==
Precision,Recall
0.46178161828583664,0.7266123968081358
0.4631740876848133,0.7263099048873505
0.4665026462453854,0.7252990458102955
0.46890702972579684,0.7242613836516518
0.4713652539792664,0.7232122344580417
0.4729244410583114,0.7225459864299827
0.4741408997333025,0.7222549815441638
0.4780118119728837,0.721156055199032
0.48345697577706764,0.7189007673339358
0.489181928287603,0.7160366666156132
0.4960754076666951,0.7119549401908379
0.5030040417025263,0.7071763336447596
0.5098161386331396,0.701796572268766
0.5168354426782096,0.696294282519796
0.524244414861149,0.6906005421880504
0.5307172094678768,0.685109739474047
0.5382546505415513,0.6789373726853625
0.5456926523269651,0.6725084621157587
0.5532814259269861,0.6660757225344994
0.5611176809781174,0.6595051385336417
0.568995093949204,0.6528005391248412
0.5701722942301701,0.6516862967330872
0.5703867307028451,0.6516518356281876
0.5712089114794385,0.6514757010920341
0.573026018595306,0.6508515721921857
0.57590725464236,0.6495726822992449
0.5798244982357238,0.6474437518187806
0.5841328643676247,0.6448132208114441
0.5895199275681426,0.6407353233983244
0.5955012235466347,0.6354819194069626
0.6021534507565635,0.629772863028595
0.6093271112674528,0.6234588228086566
0.6166061219171993,0.6161339235116632
0.6235383066490643,0.6094637852077621
0.6319419851260423,0.6012697002649676
0.6406345787424406,0.5922026006647164
0.649695318538383,0.5825649783277941
0.6589269900294754,0.5726516671516748
0.6672441473392049,0.5633471688287819
0.6769448891350989,0.5521205066548223
0.6867009351702807,0.5406832488398094
0.6971548509815991,0.5290698564886431
0.7080274004168717,0.5176632307668745
0.7197747995705277,0.5056784242851236
0.7307540019231857,0.494670015775528
0.7438863107678865,0.48243632353616883
0.7581316631459314,0.469972890597479
0.7698163100265715,0.45925931598535785
0.7698691862331026,0.45925548697370233
0.7699784294591957,0.4592439999387358
0.7702287820982183,0.4591750777289366
0.7706429094835898,0.45906786540258226
0.7711834959203109,0.45888790185477324
0.771969062197873,0.4586045549922654
0.7728910993411704,0.4581757056868481
0.7739919433182648,0.4576013539385214
0.7752036163828377,0.4570116861435726
0.7765425417462688,0.45601997212479517
0.7780412864171488,0.4547372532201988
0.7795532838445781,0.45316735844143907
0.7812593216181998,0.45128731371858294
0.7832725767469187,0.44920816038964023
0.7849941146796704,0.44688012130308924
0.7870281721700515,0.44381308296702454
0.7891642714557167,0.4404971588733516
0.7914207961345682,0.4365111577399642
0.793769308177871,0.43190102770672834
0.7957279698948029,0.42749766430289016
0.7981885656825795,0.4224778300225146
0.8004164122333969,0.4165773230613714
0.8028562441961478,0.4104968525524192
0.8052709980520225,0.4036314346540871
0.8074584578881231,0.39612657180928457
0.8098094032002421,0.38931093106247416
0.8121267086632187,0.3805922715228745
0.8147503635889806,0.37109632261720604
0.8168601374957737,0.36078479422891363
0.8194302515283529,0.35002527147692636
0.822256108900212,0.33860715872019115
0.8243784543686329,0.3278208328866153
0.8269271330286747,0.3152540166332266
0.8292077385147859,0.3018103567107258
0.8310590575106348,0.2879991116692959
0.8334870148818209,0.2734258933084192
0.8354076456761104,0.2585578410500682
0.8369600817492238,0.24462023862400636
0.8384750157684491,0.22905530624435222
0.8401656690247294,0.21282412583663904
0.8415610844876256,0.19634405967131763
0.8437578588108496,0.1798563354826852
0.8463118431810477,0.1625032546599072
0.8484093015046552,0.14724464321269393
0.8498757124563738,0.12960438651575257
0.8521929824561404,0.11159654469988206
0.854051597566944,0.09354658375580095
0.8545009399728938,0.07483803280697186
0.8578727902742703,0.05593037325205618
0.8595604950745138,0.03909037999111669


==> csv/res_16_0.5235987755982988_I_14_SD302g_roi_raw_Neur.csv <==
Precision,Recall
0.6865094676412573,0.7289595809529644
0.6865108127697783,0.7289557519413089
0.6865096823050016,0.7289519229296534
0.6865085518320718,0.7289480939179979
0.6865074213509887,0.7289442649063423
0.6865123726136471,0.7289442649063423
0.6865161934778924,0.7289404358946868
0.6865200144248107,0.7289366068830313
0.6865276565666765,0.7289289488597204
0.6865406809001731,0.7289059747897872
0.686563826602563,0.7288753426965432
0.6865782003513163,0.7288485396149545
0.6866063054613665,0.7288179075217105
0.6866280642891931,0.7287489853119112
0.6866924295399848,0.7287068661837006
0.6867380744440514,0.7286264569389349
0.6868531534165773,0.7285460476941692
0.6869985049941861,0.7284503224027814
0.6872177463058636,0.728335452053116
0.6875112971679356,0.7281937786218621
0.6878749068385902,0.7280099860623975
0.6883012008053653,0.7277917323980334
0.688915237152502,0.72750455652387
0.6896516657647482,0.7270833652417638
0.6904206585137775,0.7265511326216477
0.6915919212994204,0.7259882679082875
0.6929427644405751,0.7253526519734727
0.6945225492427302,0.724471979292705
0.6963718996384063,0.7233960270175063
0.6987263553313032,0.7221898883460202
0.7013138479424083,0.720669770718782
0.7041931346887961,0.7190500987885007
0.7074388719114875,0.7171011318558453
0.7111786689829366,0.714792237827572
0.7152726517807714,0.7123914475195663
0.7196950869072213,0.709642217150909
0.7244758539458186,0.7065445467216003
0.7301212482607832,0.7032439386745494
0.7358903292860769,0.6994570461472485
0.742067951049094,0.6953868067574398
0.7488271576772951,0.6912438161461764
0.7556026599465651,0.6865532768681748
0.762659136389152,0.6814913234595886
0.7702926752648388,0.6760043497572407
0.7780370197542386,0.6703450705303947
0.7860305748303791,0.6640616624037003
0.7941857937649437,0.6575408555543643
0.8022499079067922,0.650434209921735
0.8110346892840927,0.6429484921352101
0.8200263139671767,0.6348041843439372
0.8291357974642491,0.6265028870747883
0.8384201637001429,0.6177459374186335
0.8472831796583776,0.6083533718276638
0.8563913729615992,0.5984285736165781
0.8656837594790404,0.5879141076105435
0.8746013581415883,0.5764959948538083
0.8837992509363296,0.564717955001455
0.8926338594862272,0.5521626257830329
0.9010959465341971,0.5389793386531069
0.9091488260355972,0.5245592807584506
0.9165208646176313,0.5094691458240799
0.9237865852347261,0.49344856105741985
0.9308090479324995,0.4764745523885375
0.9368040219893812,0.45805700632552726
0.9424562847150793,0.43854436292904075
0.9485443230775926,0.41729717725260757
0.9531148694959525,0.39402061539875327
0.9576076175362032,0.3696757592930113
0.9624788212838056,0.34367294114043284
0.9666471620830895,0.3162763627452482
0.9701965757767914,0.2870610038136956
0.9737480921578603,0.2565016617910585
0.9768210814602051,0.22397420777748847
0.9800497265042267,0.18866306229036162
0.981526970122318,0.149940267418174
0.9835352912986924,0.11001899189781134
0.9848097381342062,0.07372761942687353
0.9851155829037086,0.045362301082844496
0.9853113983548766,0.025685010185171005


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.17290143328924493,0.5124317394573672


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.12924713299208307,0.5671018083650753
0.1303357269923594,0.5662759020253195
0.13256564275743024,0.5642296266163727
0.1350862791931273,0.5619244850412337
0.13783618025151656,0.5596193434660947
0.1408976895633072,0.5574128175733146
0.14409285606732897,0.5544296931819582
0.14748263144352003,0.5511014139023458
0.1511779124395724,0.5474033258138875
0.15526494529355664,0.5438531612489677
0.1596880895301274,0.5394647633839972
0.16427542015455787,0.5353475586455136
0.1692324021731439,0.5306633137334664
0.17449208454070692,0.5255476252110992
0.18017279300286565,0.5200498009195912
0.18642872761512064,0.5149834202384034
0.19268444066958182,0.5089678636145113
0.199657425306482,0.5029029991494397
0.20691054196603276,0.4966409033196504
0.21463169931820142,0.4905020770928097
0.22294635254044848,0.4841043846997769
0.2314421723900482,0.47646166931696315
0.24030076329119526,0.46841216424441895
0.24976272273985056,0.46063385229836173
0.25968888008153096,0.45231315409933065
0.27014474049507403,0.44380755149587664
0.2811560693641619,0.43469792783797445
0.2931230487308267,0.4259088051477386
0.3056038384935723,0.4161211986736191
0.31854538420619954,0.4060007642715383
0.3323020250204365,0.39586800290916263
0.3479016499370551,0.3849463160879159
0.36330378668841684,0.3733713003710415
0.3793800539083558,0.3608840895923474
0.3963966496149306,0.3476942420768463
0.4143205633716381,0.33288956276271836
0.4319574439431688,0.31630980116613044
0.4510790832435645,0.29938488468128643
0.4710944577122622,0.28206550546700687
0.49096088025176304,0.2634641223820618
0.5113255249987101,0.24432035304414285
0.5322510255738849,0.22550941163418511
0.5528024380548562,0.20571231340063853
0.5728177467142749,0.18589056124650222
0.5921104884613687,0.1654154801967383
0.6088834053053671,0.14600051773233239
0.6299079011148813,0.1281510792253738
0.6490976797479232,0.11173156811261911
0.6658948632192779,0.09571884668959481
0.6869216533004319,0.0823564217299656
0.7045596502186133,0.06952405606301543
0.7216669229586344,0.05785042466378216
0.7347595607724347,0.047840932904355114
0.74906191369606,0.039372311181785684
0.7650208209399167,0.03170494187838221
0.7767584097859327,0.02504838331915733


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.13913557306558774,0.7024148515217632
0.14028670511106617,0.7011205206908029
0.141480990516438,0.6999248055422014
0.14272407316962646,0.6988400330362536
0.1439669909235215,0.6976319909273572
0.14529272945083985,0.6966951419449477
0.1466698538238091,0.6958569086448972
0.14803774546237666,0.6948337709404238
0.1494620915240917,0.693933902838899
0.15091442545412573,0.6930217077770793
0.15235388640978034,0.6918999543902469
0.1538516438420089,0.6909014706063632
0.15537570970473508,0.6898660059415949
0.1569358747883135,0.6888305412768265
0.1584544658991465,0.687462248684097
0.16006209751609934,0.6863158413766749
0.16171828404346625,0.6851940879898426
0.16341331982720797,0.684084661563305
0.16513302034428795,0.6828889464147035
0.1668884844863333,0.6816685773455123
0.16866575192599767,0.6803619195542571
0.1705011791357956,0.6791168965644762
0.17233228840125392,0.6776623152496826
0.17418533232978597,0.6761091182525301
0.17609712774241712,0.6745929021362622
0.17802706668840698,0.6729534164170458
0.17994790633718086,0.6710797184522269
0.18197964524960875,0.6694032518521258
0.1841406847336675,0.6679733244579219
0.18628103104224322,0.6662722039372311
0.18848022934657205,0.6645587564562454
0.19070760673694964,0.6627220393723112
0.1930233813920838,0.660959284050146
0.19534022019944383,0.6589623164823786
0.19776289673338404,0.6571009454778546
0.2002237937179521,0.6551039779100871
0.2027492987068652,0.6530700294614351
0.20535571946823858,0.6510360810127831
0.20791101100507775,0.6485830159141057
0.21060876900520195,0.6463025282595565
0.21335969218955503,0.6439110979623535
0.21617422228130817,0.6414210519827915
0.2190942368983912,0.6389310060032297
0.22218111421811143,0.6366381913883855
0.2253031942151113,0.634111164527939
0.22860762203825294,0.6317813690322104
0.2318940681431934,0.6290694377673409
0.23542596743419225,0.6266533535495482
0.23904555519359422,0.6241386536493966
0.242751076143794,0.6214760302257066
0.24659418616647588,0.6187394450402475
0.25046384049904225,0.6157070128077118
0.2546571765067336,0.6130443893840218
0.2587818645016504,0.6098023988264734
0.26315423646347397,0.6067083317924633
0.267621958220118,0.6034170333937354
0.2723270967922365,0.6001750428361871
0.27718872375020037,0.5968221096359848
0.28228402554224497,0.5934321955548981
0.2875211805847644,0.5898573770693885
0.2930168647676088,0.5861962698618147
0.2988492665655033,0.5826461052968949
0.30476672769532415,0.57865217016136
0.31098301375712206,0.5745842732640558
0.31740401240497296,0.5702575102005596
0.32411323979069423,0.5657828236135252
0.3311826236233761,0.5612341752647215
0.3385158851588516,0.5563773529085463
0.3460174936140568,0.5510397791008715
0.35411485281534144,0.5458501288167351
0.36275896290782783,0.5406974594134832
0.3718667842737619,0.5352859238440393
0.3813193642901536,0.5294182907436855
0.3911608829899995,0.5231438679536013
0.40121895124195034,0.5161051736252358
0.41200303368992497,0.5089308827336267
0.42373198967269093,0.501731937921428
0.43605087641036244,0.4940275877371399
0.4493909595378357,0.48616298706901867
0.46386204917248636,0.4781627898376539
0.47905080651249404,0.4693366862665335
0.4956784960369618,0.46022706260863133
0.5132477311679919,0.45035316741244774
0.5324739268609283,0.43992455900299543
0.5528178535638729,0.4284111780875954
0.5743655254641458,0.41567742810300407
0.5981522556046414,0.4022410413816057
0.6229787909449834,0.38706655325863193
0.6500508207002443,0.3705360995032235
0.6791309102146575,0.3521689286638808
0.7104443740764197,0.3318787520185397
0.7392039387827738,0.30722483142881796
0.7696161397332612,0.2802657692639572
0.799265750828991,0.24958396509004843
0.8309752519755832,0.21647374973805208
0.856180173789679,0.17854369291076513
0.8790793000157654,0.13747026120828865
0.8994195000592347,0.09358628255858388
0.9074029992858843,0.046990372644009716


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.1739581164911112,0.5150573820001726
0.17525764515694464,0.5131713570750589
0.1761533344913635,0.5125303551397261
0.17884972810735986,0.5112483512690605
0.1825761119987289,0.5099293665175104
0.1841130152848541,0.5095965385895492
0.1924450355387321,0.4869519125278898
0.2001880187395473,0.4751180306448233
0.2030359826060178,0.47138296167548044
0.20491714969079272,0.46891756961650827
0.2060943394175264,0.4673890265399455
0.20723087131286433,0.46583582954279307
0.20828248132051402,0.46492363448097335
0.20941440990193788,0.46383886197502555
0.21043313593554785,0.46300062867497505
0.2114939935705826,0.4622610110572834
0.21258591235946128,0.4617309517646044
0.21348353058605446,0.4613857968763483
0.21422761433415818,0.46101598806750244
0.21477616828605411,0.4607694488616052
0.21517084912070575,0.4606215253380669
0.21563217860069953,0.4605352366160029
0.21583502819635758,0.46047360181452857
0.2212017574967092,0.4536567927714705
0.2307357281225217,0.4375454556660873
0.24024647887323944,0.42053425045917925
0.24697982575774513,0.4085154641716899
0.25254342915011296,0.3996277257990952
0.2579883672823733,0.3920343182574609
0.2619155051973662,0.3863885704424146
0.2652306689313226,0.38113728535680386
0.2675531775382275,0.37724196590362785
0.26972362925442106,0.37414789886961775
0.2710766406938871,0.3713866597635689
0.27215938022841346,0.3689582485854813
0.27300675427648485,0.3667147418118166
0.2737535451328905,0.36528481441761274
0.2744027748072792,0.36375627134105
0.2748596987608669,0.3628440762792303
0.2752683132586587,0.36200584297917976
0.2754543916696427,0.3613032062423727
0.2757412500470934,0.3608840895923474
0.2759626274065685,0.3604526459820273
0.2760741412538261,0.3602307606967198
0.27618651360270824,0.360033529332002
0.27629338076675625,0.3599718945305277
0.27639113685625316,0.35995956757023284
0.27644708689148506,0.359947240609938
0.27649420498447086,0.359947240609938
0.27654919639728376,0.359947240609938
0.27658526419491125,0.3599225866893483
0.2770940773857754,0.3583200818510164
0.27876516421737846,0.3484092057739482
0.28189386931292576,0.33055976726698966
0.2850507781359398,0.3041307643948079
0.2888657991104804,0.28101771384194374
0.291895788863601,0.25453940312858253
0.29488462260021264,0.2325111250816661
0.29943700388152605,0.2111115220097876
0.30206701858189766,0.19257177372631681
0.3066709497804904,0.17652207142240794
0.3120427416249519,0.1598313671831663
0.31760629081700653,0.1468757319132675
0.32474535650089875,0.13362424959629204
0.3308682098560722,0.1229860828618271
0.3405508142958298,0.11264376317443882
0.34723202790813573,0.1030657150253319
0.3559879545981005,0.09472036290571108
0.3671801320339516,0.08638733774638511
0.37669186148708034,0.07925002773566066
0.38940122961774926,0.0718291976381544
0.3996987951807229,0.0654315052451216
0.4131054131054131,0.05898450501090936
0.4269290724863601,0.05401674001208042
0.44169144367360424,0.04944343774268703
0.45957988542329725,0.044500326664447816
0.47589922819280617,0.04028450624360539
0.48898305084745763,0.03556328045067367
0.5051466304136726,0.03206242372693317
0.5216400911161732,0.02822873907523144
0.5382787750791974,0.025134672041221356
0.551809464893288,0.021991297166031827


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.18681796493820318,0.5984862492757911
0.18681868379232192,0.5984862492757911
0.1868194026519728,0.5984862492757911
0.18682084038787133,0.5984862492757911
0.1868198679370161,0.5984739223154962
0.18682130570969008,0.5984739223154962
0.18682849490502723,0.5984739223154962
0.18683568465369016,0.5984739223154962
0.18684143685105795,0.5984739223154962
0.18685294230843244,0.5984739223154962
0.18687955410653867,0.5984739223154962
0.1869023237191826,0.5984615953552014
0.18693827255573953,0.5984246144743168
0.1869761816725211,0.5984122875140219
0.18701094557264877,0.5983506527125476
0.18707819913433263,0.5983259987919579
0.18717363301888976,0.5982643639904835
0.18731256585524006,0.5982397100698938
0.1874594369070062,0.5981657483081247
0.18763729463816095,0.5980671326257658
0.18789606606653136,0.5979561899831121
0.1881915525317954,0.5977343046978045
0.188571406338757,0.5974507846110227
0.1890135438771689,0.5972905341271896
0.1895362170242908,0.5970193410007026
0.19013348627817628,0.5966248782712671
0.19087105813632238,0.5961441268197675
0.19174717797131352,0.5957250101697422
0.19269336399054737,0.5950470273535249
0.1937936191425723,0.5942211210137692
0.19497535469394864,0.5934198685946033
0.19631641105485337,0.5921871725651172
0.19785606416953433,0.5911024000591694
0.19954876431484742,0.5898327231487988
0.20143138065779367,0.5884151227148897
0.2034739029667576,0.5865660786706606
0.20573975941232078,0.58484030422938
0.20823295737306385,0.5828433366616126
0.21081720218207226,0.5802300210791022
0.21368492113449555,0.5774811089333481
0.216612218912501,0.5745966002243507
0.21964383873230092,0.5713669366270971
0.22310488887597968,0.5681126191092538
0.22668917748060421,0.5644022040605007
0.23074971200056837,0.5604945576470298
0.2349119516515578,0.5558103127349827
0.23915941641011912,0.5506329894111411
0.24393847510888142,0.5454433391270047
0.24892498805542285,0.539477090344292
0.25440450192191094,0.5327588969835928
0.26034315549347664,0.5261516462655473
0.2666700458727222,0.5188171048901051
0.27361869144057827,0.5104594258101894
0.28108123040373484,0.5017072840008382
0.2892034295073888,0.49189502360612897
0.2981636671703989,0.4815650308790355
0.3083239713239632,0.47024888132835324
0.31884654641518495,0.4582424220011587
0.32998208606003,0.4450525744856576
0.3422754537816768,0.43188738089074613
0.3557576203026071,0.4176620687104767
0.37034476505655417,0.4028080815551693
0.3848373943800354,0.386265300839466
0.40122382304107973,0.36937736523550657
0.41940970338548156,0.3526126992344958
0.4399941671122345,0.33475093376724235
0.4604676258992806,0.3155948374690285
0.48191391021261204,0.295612834831059
0.5061557959534694,0.2756924669945638
0.5314169749280724,0.25500782761978724
0.5590341480736225,0.23288093389051193
0.5875723738626965,0.2101623460670833
0.6177186435177673,0.18771495137014163
0.6490624545762876,0.16513196010995648
0.6827871272512548,0.14253664188947648
0.7184914660505329,0.11883189724245898
0.7589043844687469,0.09324112767032777
0.8000296912114014,0.06642998902900533
0.82439744220364,0.04131997090837371
0.8401312705110173,0.022089912848390715


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.09311801202862147,0.7242952060451413
0.09398263921130405,0.7236418771495137
0.09485214077640852,0.7228899325715272
0.09573663110999253,0.722113334072951
0.09660702047017827,0.7210901963684775
0.09750728120905623,0.7201533473860681
0.09841676858841887,0.7191425366418894
0.09932708737632288,0.7179961293344674
0.10026998417334156,0.7169360107491094
0.10122632546869689,0.7158265843225718
0.1021898582224126,0.7146185422136755
0.1031686889179678,0.7133611922635997
0.10416982234436198,0.7121038423135239
0.1051323914371973,0.7104273757134228
0.10615062336775467,0.7089727943986293
0.10717647410373447,0.7074072704411819
0.10819111918393114,0.7056075342381323
0.10928385718084649,0.7041529529233387
0.1103900002517755,0.702612082886481
0.11149022283925925,0.7008616545246108
0.11259931174306133,0.698987956559792
0.11377211788698006,0.6973361438802805
0.11494683744420427,0.6955117537566412
0.11612839306391788,0.6935394401094634
0.11729912091543596,0.6913205872563885
0.11855334646211767,0.6893975814503901
0.11983230439631516,0.6874252678032124
0.12112715333651418,0.6853420115133809
0.12245596825649319,0.6832464282632545
0.12383867628143361,0.6812371337351922
0.12517475999627178,0.6787594147159252
0.12658960737591662,0.6764912540216708
0.1280144774515565,0.6740505158832883
0.12943972431822232,0.6713878924595984
0.13095370240778367,0.6689594812815108
0.13257015976648948,0.6668022632299101
0.13418429333970683,0.6643861790121174
0.13583560590345414,0.6618961330325555
0.13755900895804835,0.6594923757750576
0.13918296501931754,0.6563490008998681
0.1409765991551984,0.6537356853173576
0.14268408101457505,0.6504443869186297
0.1444561535773541,0.6471777424404916
0.14629146269057994,0.6439110979623535
0.14812744868804498,0.6403609333974335
0.1501180556967319,0.6371805776413594
0.1521233533359372,0.6337413557190932
0.1541505194746445,0.6300802485115196
0.15621713702362136,0.6262588908201127
0.1582806692907212,0.6221047052007446
0.16050346749959196,0.6182340396681583
0.16291301592279697,0.6147208559841228
0.16527376031334554,0.6106529590868188
0.1677756491979193,0.6067206587527582
0.17037468073911727,0.6027390505775181
0.17294856764105324,0.5982643639904835
0.17564630811303555,0.593802004363744
0.17850836752139942,0.5894629143399529
0.18149662153119014,0.5850745164749824
0.1844327993760264,0.580057443634974
0.18760300679342365,0.5752992369611577
0.19092154225694932,0.5704793954858671
0.19417352325591247,0.5649445903134745
0.19767912738673227,0.5596193434660947
0.20128805725495114,0.5540229034922278
0.20536628094601447,0.5491167732948732
0.2095053530546135,0.5437175646857242
0.21382914631936248,0.5381457786324471
0.2182415693412205,0.5321055680879652
0.2228473811240322,0.525831145297881
0.22777333448618736,0.5195690494680917
0.23305181976415543,0.5133069536383024
0.2386656452399192,0.5069339151658593
0.24438351211281187,0.49989522083749366
0.25043084809706145,0.49259766034293606
0.2571035058975581,0.48553431209398074
0.2641167616751459,0.4780395202347053
0.27161144256646114,0.47027353524894294
0.27986307397435994,0.4625815120249498
0.28868740016912525,0.45449502607152104
0.2981968915333015,0.44605105826954133
0.3080007305808988,0.4365346449219087
0.31917205310940466,0.4273017516610579
0.3312108140888328,0.41741552950457944
0.34481104029540927,0.4074799995069216
0.35909182328096717,0.39616384995623927
0.37560148205177557,0.3848846812864416
0.39396031735692233,0.3727672793165933
0.41415074234567023,0.35933089259519496
0.4370938515371157,0.3449206760105026
0.4621669442131557,0.3284272031359787
0.48953762748883556,0.30944368428189295
0.5239889419003879,0.2897205478101155
0.5644536832532155,0.2677785584852631
0.6101631585502553,0.241559113938094
0.6617469996504447,0.21002674950383984
0.7209722365569202,0.1722199622795015
0.7784610654162503,0.12483512690605623
0.8340361445783132,0.06826670611293961


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.11272746408461821,0.6601580316309801
0.11379154165275654,0.6596649532191857
0.11483457110510067,0.658925335601494
0.11588436525921875,0.6580994292617384
0.1169452749195542,0.6572118881205083
0.11803538889209092,0.656361327860163
0.11911083626293112,0.655301209274805
0.12018445662981611,0.6541054941262034
0.12129365241105797,0.6529714137790762
0.12240347838971671,0.6517140638290004
0.12351977149813874,0.6503580981965658
0.1246329936353993,0.6488542090405927
0.12578165976514882,0.6473996277257991
0.1269421703852481,0.6458710846492364
0.12807389104600542,0.6440590214858918
0.12926693752821475,0.6424195357666753
0.13048116797702602,0.6407430691665742
0.13176309169906242,0.639251506970896
0.13300718151326213,0.6374271168472566
0.1342622011563102,0.6355041110412584
0.13551396939760435,0.6334208547514268
0.1368031368191628,0.6313622523821851
0.13810139665257928,0.6291927073702895
0.13943964276609566,0.6270478162789838
0.1408052043287927,0.6248659443067934
0.1421931568012522,0.6226224375331287
0.14363661787745527,0.6204528925212331
0.1451895701687383,0.6185791945564143
0.1466977672153273,0.6163356877827496
0.14823455890011458,0.6140305462076107
0.14975803116160138,0.6114911923868693
0.15136653535347347,0.6091120890499612
0.1529230348326763,0.6063385229836175
0.15453027706504827,0.6035772838775686
0.15614475282234677,0.6006557942876866
0.15788223271617194,0.5980054978242915
0.15952828847533498,0.5948128151079225
0.16134829799885111,0.5920639029621686
0.16308790139474538,0.5888095854443253
0.16494788105147332,0.5857771532117895
0.16685316117007945,0.5826830861777794
0.16882044358588597,0.5795766921834745
0.17076467794380915,0.576162124181798
0.17282784522990535,0.5729078066639547
0.17476081038614877,0.568987833290189
0.17688478253324952,0.5654499956855639
0.17906518997536666,0.5618381963191696
0.18136134124025483,0.5583250126351343
0.1835235809001241,0.5541338461348816
0.1859795960857797,0.5505590276493719
0.1885016740597223,0.5468855934815035
0.19115114871986155,0.5432737941151091
0.19372627531924505,0.5391442624163307
0.1964873218657652,0.5352119620822702
0.19938291307585915,0.5313166426290941
0.20209761428307857,0.5266077437964573
0.20518331348687713,0.5225151929785634
0.20823525330663906,0.5179788715900546
0.21131793885186068,0.513159030114764
0.21458265045447214,0.5084008234409477
0.21821723006323204,0.5041110412583361
0.22173363050418649,0.4991309492992123
0.225453420690043,0.4941755112606782
0.22923228972205686,0.4889118992147726
0.23332302973381047,0.4838455185335848
0.23760776851109655,0.4786805221700381
0.24190121978125886,0.4730347743549918
0.24650775800989333,0.4674753152620095
0.2513988969848235,0.46189120224843755
0.2563656404461668,0.45586331866425056
0.2613602954358037,0.4492930488270897
0.26704836589658476,0.44328981916349247
0.2732256847390022,0.43739753214254895
0.2794550339004733,0.43085191622597785
0.2861786860439981,0.4243063003094067
0.2933454561198424,0.41760043390900237
0.30096394467481546,0.4106603552629957
0.30920611537626186,0.403633987894925
0.31758701522210026,0.3958063681076883
0.3268438048365158,0.3880280561616311
0.3369939354204229,0.3801634554935099
0.34798952964103275,0.37200300777831197
0.3596616500054927,0.36322621204837097
0.37264205981875465,0.35431381975518655
0.38645820373519124,0.34461250200313104
0.40122881042268116,0.33407295095102496
0.4170451466908894,0.3225965509165095
0.434691835185313,0.3105531107084304
0.45346299988713745,0.2971660318282115
0.47492143565994044,0.2831626049332495
0.497877028298639,0.2674087496764173
0.521842281706122,0.24944836852680496
0.5500264846094991,0.2304032148712449
0.5820542688776209,0.20942272844939167
0.6171442626983151,0.18557006027883585
0.65219166198908,0.15755087952861704
0.6899533815282751,0.1258829185311194
0.7285628622826305,0.0898635405495359
0.7678434382194935,0.049332495100033284


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_raw_FingerJet.csv <==
Precision,Recall
0.13938986873636988,0.20721620255661158
0.14047878128400434,0.2068833746286503
0.14298050615595076,0.20614375701095866
0.14597280151414252,0.20535483155208756
0.14932175604835077,0.20435634776820383
0.15309706554665575,0.20309899781812804
0.15717096108632023,0.20189095570923166
0.16199675049589826,0.20033775871207918
0.16766841321263762,0.19841475290608088
0.17451669018938523,0.19662734366332607
0.18211809761105535,0.19461804913526373
0.19040242013198502,0.19241152324248365
0.19984945427173503,0.18982286158056286
0.21033966864298775,0.18717256511716776
0.22182670344991248,0.18436201816993947
0.2346208413702954,0.18142820161976259
0.24921721776829647,0.17856834683135486
0.26479402840602373,0.17535101019439617
0.28201351760314736,0.17230625100156552
0.29953119523308797,0.16854652811163295
0.31841127726450136,0.16483611306287982
0.33813581203201654,0.16143387202149823
0.35876427509189374,0.15761251433009135
0.3816894501317967,0.15350763655190267
0.40558105256105326,0.1492425082898808
0.4292284108329075,0.14496505306756408
0.45305341990997094,0.1401945194334529
0.4789634146341463,0.13555958236258522
0.5040569395017793,0.13094929921230725
0.5294941634241245,0.12580895676935025
0.5564872521246459,0.12107540401612367
0.582785971000124,0.11593506157316667
0.6093336050540045,0.11057283384490219
0.6375382776906415,0.10522293307693256
0.662142152023692,0.0992197034133353
0.6868879216539717,0.09337672423357124
0.7116428715061331,0.08725022496702538
0.731973698874401,0.08096347521664633
0.7561431957091181,0.07472603330744672
0.7777312683131017,0.06871047668355461
0.7976153122058363,0.06267026613907277
0.8143669985775249,0.05645747815046288
0.8289925297799313,0.050614498970698814
0.842453260373917,0.04554811828951099
0.8586899101954569,0.04007494791859276
0.8693251533742331,0.03493460547563576
0.878864126527678,0.030139417920934875
0.8901927912824812,0.02618246366628453
0.9015151515151515,0.022003624126326688


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_raw_Leader.csv <==
Precision,Recall
0.15010491558821962,0.868594603256783
0.15150856550171826,0.8679166204405656
0.15294716109929957,0.8672756185052328
0.1544140095631566,0.8666222896096052
0.15587367112768272,0.86574707542867
0.1573377951625637,0.8647362646844915
0.15886793308246816,0.8639103583447357
0.16043150796360411,0.8630844520049801
0.1620191706315931,0.86219691086375
0.16365288547787618,0.8613710045239944
0.16531479793016068,0.8604834633827645
0.16704907431801308,0.8597808266459573
0.16882185648325349,0.8590658629488555
0.17064109570242142,0.8583632262120484
0.1724694489278303,0.857512665951703
0.17434497707043442,0.8566744326516524
0.1762506093102608,0.8557745645501276
0.17821377635585708,0.8548870234088976
0.18023225564770398,0.8540364631485522
0.1822863027806385,0.8531119411264376
0.18440459711253537,0.8522737078263871
0.18657802965432105,0.8514354745263365
0.18881446091710585,0.850597241226286
0.19109994815880593,0.8497343540056458
0.19349066382756383,0.8490686981497233
0.19595494869663255,0.8484400231746854
0.19846466861950043,0.8477127325172885
0.20104459269662922,0.8469731148995969
0.20366512963853134,0.8460979007186618
0.20634414265292303,0.8451733786965472
0.2091393712903935,0.8443844532376761
0.2120535230205374,0.8437311243420484
0.21499097535359635,0.8428066023199339
0.21808702537202404,0.8420423307816526
0.22124846398013145,0.8411794435610123
0.22451580607872906,0.8403781911418463
0.22782739041258604,0.8393550534373729
0.23129524658004713,0.8384798392564378
0.23483704162014746,0.8374936824328488
0.23851115055445232,0.83650752560926
0.24226402413738865,0.8353857722224277
0.24616671515856853,0.8343626345179542
0.25018414672514944,0.8331915732899424
0.2543520528124435,0.8321068007839947
0.25871013291586087,0.8311329709207007
0.26312189249194784,0.8297893322485608
0.26779625912118027,0.8287908484646771
0.2726656299358066,0.8278046916410883
0.27758201625625756,0.8263747642468844
0.2827073195458232,0.8250064716541547
0.28805573158482384,0.8236874869026047
0.2936586181702948,0.8224671178334134
0.2994560330875742,0.8211111522009787
0.3054307580643679,0.8195949360847109
0.31172685859202554,0.8182143165316864
0.318177887940973,0.8165008690507007
0.3249761574688572,0.814886037252074
0.33209836148095945,0.8132465515328575
0.3395206585143199,0.8114837962106924
0.3471679558419998,0.8094251938414506
0.35523076088724986,0.8074282262736832
0.3637998218659541,0.8056038361500437
0.3726593366381356,0.8034342911381482
0.3819195890708841,0.8010551878012401
0.3916562889165629,0.7986267766231525
0.40192679906149453,0.796099749762706
0.4126167834768613,0.7932152410537086
0.42388493965944785,0.7901828088211728
0.4355494880546075,0.7865586824944837
0.4480931755012204,0.7829961909692689
0.46124313908676867,0.7789899288734391
0.47533001678435877,0.7749959937379042
0.4900215643991374,0.7703117488258571
0.5052729301204427,0.7648385784549387
0.5212331667654782,0.7586257904663289
0.5382335036129271,0.7520062127879886
0.5565120518533523,0.7451031150228665
0.5755358982009992,0.7370659369106172
0.5958596767200088,0.7284247377439197
0.6167545475721576,0.7180454371756468
0.6387771251518563,0.7064950753793622
0.6618672877627602,0.6935887479506428
0.685871568773975,0.6788457034379892
0.7101098319438931,0.6615016703031199
0.7356245589273113,0.6424688436078547
0.7621618352008952,0.6212911258212838
0.7885335591233269,0.5969577061992283
0.8149637546960157,0.5695795273843423
0.8407941057653464,0.5387744536074849
0.8660291130670278,0.504567138789246
0.8891578724704444,0.46634123491488233
0.9092302812433919,0.4240227802226249
0.9267379356163556,0.378289757528691
0.9427363972530375,0.3299804001331312
0.955223250116166,0.2787495531476893
0.9648585901224145,0.22541079595182623
0.9713803529990859,0.17028462951320833
0.976692680869015,0.1141599792907067
0.9820447824250106,0.05730803841080828


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_raw_MINDTCT.csv <==
Precision,Recall
0.23056656441488846,0.3808044574288426
0.23548883322728995,0.36042799206143755
0.24325946718296879,0.35467130160373755
0.24701126539618512,0.35326602813012337
0.24795241640837387,0.35303181588452104
0.24806396285580637,0.35300716196393134
0.24808961896345583,0.3529825080433416
0.2460456785392848,0.34035970070140403
0.2495823857346992,0.3057332692331398
0.26487791291430696,0.281350541769905
0.28220570981619086,0.26685403646314854
0.3068986505544751,0.25483525017565917
0.3345364805425914,0.24563933779569297
0.3590449614695175,0.23950051156885224
0.38522860967990585,0.23410130295970316
0.40476859557726813,0.23082233152127016
0.42185864470031403,0.22852951690642603
0.4327933604495333,0.22691468510779927
0.43916800306374015,0.2261750674901076
0.44384391662627243,0.22574362387978747
0.4468256683446557,0.22539846899153138
0.4480247186051644,0.22521356458710848
0.44900668764752166,0.2251149489047496
0.44932706739167877,0.2251149489047496
0.44928748984765327,0.22502866018268555
0.44676554904649135,0.22092378240449687
0.44060683471052836,0.20836260986403363
0.43551211795943734,0.1900570738261652
0.44045014066895904,0.17368687055458995
0.4473160351455244,0.16065727352292197
0.46095436324391,0.1474181181662414
0.4738662567255957,0.1367922783920713
0.4913511435710167,0.12605549597524746
0.5121466193700956,0.11746360464972942
0.5307942131679952,0.11080704609050454
0.5541317991631799,0.1044833154592409
0.5754575884908483,0.09960183918247599
0.5939763629431948,0.09602702069696634
0.6136123096963283,0.09290829974236653
0.6281699794379713,0.09038127288192005
0.646289784509963,0.08835965139356286
0.6619440795646463,0.08696670488024358
0.6736425884849069,0.08610381765960332
0.6891258845808831,0.08522860347866819
0.7011752682677568,0.08457527458304057
0.7111064891846922,0.08429175449625877
0.7192279295432972,0.08405754225065641
0.7226471213086891,0.08386031088593864
0.7265524625267666,0.083650752560926
0.7294269711331323,0.08347817511679795
0.7312851579402856,0.08333025159325962
0.7325227963525835,0.08318232806972128
0.7340379167574635,0.08304673150647782
0.7340529931305201,0.08298509670500351
0.7330113074980789,0.08230711388878617
0.7296511627906976,0.08044574288426216
0.7256800368833564,0.07761054201644417
0.7191566265060241,0.07357962600002466
0.7125536751704976,0.06954870998360514
0.7081997863247863,0.0653698704436473
0.7044575032248818,0.06058700984924128
0.7005769814758579,0.05687659480048815
0.6999672988881622,0.05277171702229947
0.7001046755059316,0.04946809166327675
0.703850509626274,0.04596723493953626
0.7094732543895468,0.04283618702464159
0.7114624505928854,0.03993935135534928
0.7163926499032882,0.03652478335367282
0.717666039257865,0.032900657026983714
0.7174295774647887,0.030139417920934875
0.7220026350461133,0.02702069696633507
0.7199852234946436,0.024025245614683874
0.7220367278797997,0.02132564131010934


==> csv/res_16_0.5235987755982988_I_14_SD302h_roi_raw_Neur.csv <==
Precision,Recall
0.5053601961334214,0.6885963290312241
0.5053647680393718,0.6885963290312241
0.5053694371816562,0.6885840020709293
0.5053832513028373,0.6885716751106344
0.5053971643398087,0.6885470211900447
0.5053839332573249,0.6884853863885705
0.5053617483371793,0.6883990976665064
0.5053715754509499,0.6883128089444424
0.5054222865936453,0.688263501103263
0.5054916199599786,0.6881772123811989
0.5055658711109098,0.6880539427782503
0.5056862976085834,0.6878936922944171
0.5058804327127973,0.6877087878899942
0.5060669588971476,0.6873759599620329
0.506355797450412,0.6869568433120077
0.5068253794910997,0.6865130727413927
0.5075069322825453,0.6858597438457651
0.5083215977467673,0.6852187419104323
0.5092624026277881,0.6841956042059588
0.5105310680327265,0.6830491968985368
0.5120731334574453,0.681520653821974
0.5139709583014893,0.6797825524203986
0.5163247100802855,0.6778102387732209
0.5189650437072043,0.6754804432774922
0.5221181356272786,0.6726205884890845
0.5253476287702118,0.6692430013682926
0.5292964154051298,0.6654586245577703
0.5339564235022445,0.6612797850178125
0.5389661001508235,0.6563490008998681
0.5449449222097189,0.6506785991642321
0.5514945609166781,0.6443178876520839
0.558242470042103,0.6374271168472566
0.5657836498030363,0.6302898068365321
0.5739354926758257,0.6220800512801549
0.5824926857811585,0.613562121716406
0.5915644190283157,0.6044278441379141
0.6020035180079591,0.5948497959888072
0.6120450528325743,0.5847786694279058
0.6225522934309299,0.5745349654228764
0.6334331171350962,0.5634160472369119
0.6444556306630231,0.5523587638524217
0.6560671584838463,0.540450920207586
0.6672592592592592,0.5274459770965078
0.67940697295536,0.5140588982162888
0.6904960152254074,0.5009060315816722
0.7015457788347206,0.487284740455851
0.7135847443451109,0.47326898660059413
0.7238995786653205,0.45958606067329855
0.7342757047417305,0.4443869186297351
0.7457928317560913,0.4293850079508894
0.7577385635607509,0.4155171776191709
0.7692253020611229,0.40024407381383825
0.781363977017237,0.38556266410265894
0.7917669779623799,0.3689212677045967
0.8027371136911773,0.3528469114800981
0.8134366155221212,0.3365629969305869
0.8236842105263158,0.32024210150019106
0.8339874145747345,0.3038718982286158
0.8444774820509101,0.2870825783070153
0.8547144857631865,0.27086029855897836
0.8653143505102684,0.2539846899153138
0.8741818181818182,0.23707210039076465
0.8835981446758117,0.22073887800007397
0.8927706303493568,0.20444263649026787
0.9028959810874705,0.1883189724245898
0.9105083857442348,0.17132009417797664
0.9194302410518627,0.15515944923141403
0.9284714791340851,0.13904811212603085
0.9366613493478465,0.1230477176633014
0.9428727471327144,0.1064063212652392
0.9514866979655712,0.08993750231130505
0.9580770475882162,0.07296327798528161
0.9624705125455715,0.05532339780333567
0.9679127725856698,0.03829986563613279
0.9718657453109576,0.024271784820581094


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.4082883090747114,0.48784671700540655


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.3688521859634629,0.4239673155565086
0.36992026211531065,0.42366099462406764
0.37240002966578795,0.4229832595610421
0.3750667496573234,0.42223660228821736
0.37780149413020275,0.4215512092018808
0.3809053343871764,0.42072797169594583
0.3840055769244243,0.41973242866551286
0.38732134885599495,0.41859904121548147
0.3908901875022407,0.4174809698120721
0.39466230936819174,0.4161752768375427
0.39866132866257975,0.4148389517697692
0.40292702590727725,0.4133456372241197
0.4075080641187463,0.41165704308403916
0.4121366869625162,0.40976168231456095
0.4172942194652976,0.4080156529996477
0.42281424575440496,0.4063040847896341
0.428570849233739,0.4046499517544531
0.43443225561301196,0.4027469329616639
0.44045494342672414,0.40066012160941017
0.4467155730030151,0.3982440152547824
0.45309582460354336,0.39581259285353265
0.4597063694552616,0.39325098405599546
0.46633285319066237,0.39048260862906065
0.4731272300447529,0.3873964252347184
0.48019031845792265,0.38411879125760057
0.48724556031843236,0.3808296702455162
0.4944038929440389,0.37735675667396734
0.5018963467664329,0.37343967775037906
0.5093079489778679,0.36937326737222587
0.5171160024311887,0.36486652065368885
0.5247730394291649,0.35988880550152397
0.5325035135820104,0.3539882985403808
0.5400392483349191,0.34772403547196395
0.5483714027060149,0.34095051385336417
0.5563841071451392,0.33340353188035105
0.5647209220259536,0.32476145257386163
0.5722074634546643,0.3150510790154845
0.5799126765088126,0.3041230797506548
0.5879887191973986,0.29218422140877
0.5962272496436938,0.2787175874163361
0.6035722427792294,0.2635700173071327
0.6105980546917092,0.24734266591107504
0.616850479489367,0.22979430549386592
0.6226985900865816,0.21121976995297972
0.6279540597623006,0.1923963486544853
0.633303920332787,0.17313259101560705
0.6397520438983506,0.15490649553537242
0.6453323712456029,0.13697906296426765
0.651403034712118,0.11999739627207426
0.6579023753084031,0.10414528801825673
0.6629823265329318,0.08934232895804935
0.668172318479067,0.07589866903554854
0.6744989356147327,0.06430059273100427
0.6783326011617123,0.05321177497664303
0.6838379632383559,0.04401831799175997
0.6891288160833954,0.035437502871758744
0.6928289102202145,0.028189183807875513
0.6935719503287071,0.0218138794014489


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.3545080954743967,0.6318864774624374
0.3575135489159783,0.6312202294343784
0.36066966494856645,0.6307147998958509
0.36380318590331745,0.6300638679144139
0.36701837893834394,0.6294473970378766
0.3703035618859935,0.6288385841846502
0.37368308380437903,0.6282718904596346
0.37705404528734204,0.6275826683616424
0.38053350314208156,0.6269585394617941
0.3840740671168675,0.6263152655036682
0.3876709468629293,0.6256375304406426
0.3913933738377362,0.6250478626456939
0.3951815754144999,0.624427562757501
0.3990143439410566,0.62374599868282
0.40287135601991825,0.6229801963517176
0.4068384712827266,0.6222526841371705
0.4108560883553859,0.6214677367477907
0.414962816951886,0.6206789603467553
0.41920792489371506,0.6199514481322081
0.4234594059457803,0.619089920509718
0.4278196723917732,0.6182322218988835
0.4322345402630133,0.6173017720665942
0.4367579388335395,0.6163751512459604
0.4413746704745167,0.6154408724020156
0.4461035982821642,0.6145104225697263
0.45088647492542355,0.6134765894227382
0.45569356939113387,0.6123240569144293
0.4606797993731855,0.6112327885926084
0.4656694952660179,0.6099845307929117
0.47084011963635286,0.6088051952030142
0.4762103368089416,0.6076986108345713
0.48154105788089335,0.6063699437901089
0.4870907392967327,0.6051370020370342
0.49265562849759875,0.6037202677244949
0.49828751390107817,0.6021924920739459
0.5039892805156663,0.6005651621203535
0.5097897972288046,0.598868909956962
0.5159148255073729,0.5973564503530349
0.5219242902208202,0.5954993797001118
0.5282868471610961,0.5938261016066533
0.5348316005727448,0.5921107043849841
0.5413608041754181,0.5901770534989509
0.5479289307502944,0.5880557810417975
0.5546992528900215,0.585919192538022
0.5615163572060123,0.5836102985097487
0.5685325004119665,0.5812631143649202
0.5756073225254867,0.5787436246955936
0.5827681175700435,0.576067145548391
0.590109725528527,0.5732987701214562
0.5976694277863576,0.5705074206245884
0.6051725616554158,0.5674135792069351
0.6125050426913208,0.5639176915654531
0.6200592320174899,0.5603643687491384
0.6279049683486913,0.5567919008745462
0.6355748277607801,0.5528097287528143
0.643156377547584,0.5484599715121533
0.6510191646011536,0.5440872402015592
0.6589297740197546,0.5394885972032899
0.6668895426584648,0.534667871529001
0.6748304299028937,0.529525508875649
0.6825507674350162,0.5239351518586023
0.6902311722899372,0.518011670827526
0.697692633029966,0.5116325374094439
0.7049098812496324,0.5048168966626334
0.7117330309553938,0.497499655388951
0.7182750525145187,0.489676984576741
0.7248125673518547,0.4815977699836118
0.7308757396449704,0.47295186166546693
0.7362739612727449,0.4635669540978083
0.7413674465157012,0.45379531635294296
0.7460508684224089,0.44341869476650686
0.7509910819227985,0.43303824416841524
0.7552864915237978,0.4220528097287528
0.7591934410444485,0.41058491982049594
0.7630080675298411,0.39871498368841035
0.7664967678716568,0.38637407912269683
0.7695912153100989,0.3735507190883889
0.7728971118392418,0.36037891899342944
0.7759295582831545,0.3468663368611294
0.778820579411633,0.3329976566448668
0.7810803703912398,0.31846272840054524
0.783644393506763,0.303698059456893
0.7857947316828998,0.2885275152777565
0.7881965546580625,0.2731272303992893
0.7910195059434927,0.2576044171478458
0.7937934158864391,0.2415263972063531
0.7959131129991734,0.22490082859812224
0.7980971118974555,0.20812975754698199
0.8002792623621744,0.1909260081787689
0.802227179378231,0.17350400514619166
0.8030332990587677,0.1554999923419767
0.8048513056904384,0.13772189122543688
0.8078692932113127,0.11965661423473373
0.8110091743119267,0.10154538910416443
0.8138224428107624,0.08350308618339435
0.8143809523809524,0.06548375733255732
0.8124877921739697,0.047782236449127755
0.8190437764777083,0.031091574642753212


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.3853461071380381,0.5467445742904842
0.3854339029808645,0.5467407452788287
0.3862944615642679,0.5467101131855845
0.389180773939194,0.5465569527193641
0.39174929188198676,0.5459940880060039
0.39248645805508203,0.5457260571901181
0.3928353864431354,0.5456877670735629
0.3932140905854889,0.5456341609103859
0.39369815470828473,0.545546093642309
0.3944761050282176,0.5454580263742322
0.3958322330658409,0.5452704048031122
0.3980936345405676,0.5449985449755709
0.401968959074708,0.544535234565254
0.4077752961238352,0.5438804735721615
0.4136979105871367,0.5428236663552404
0.4183021613372609,0.5415677505322326
0.4223027169985577,0.5392588565039592
0.42511705919351456,0.5357131917109555
0.42681457067663625,0.5315587140647257
0.42820820087423006,0.5281394066563538
0.42933468308869016,0.5261521496071434
0.4294281624821086,0.5261483205954879
0.4296959045307848,0.5261176885022438
0.43015475940751224,0.5260717403623777
0.4307388896901592,0.5260257922225116
0.43158354435947544,0.5259798440826454
0.4327303320865776,0.5258381706513915
0.43408080539798777,0.5256658651268934
0.4361163900770976,0.5254590984974958
0.43877195171502525,0.5251221454718108
0.4422254567517936,0.524666493084805
0.44650045999360577,0.5240538512199231
0.45135544059252214,0.5231502044692224
0.4560972100943797,0.5219976719609134
0.46157111661283806,0.5204048031122207
0.4669857515276073,0.5185400744359866
0.472288211014639,0.5161201390697033
0.47690758049245796,0.5130531007336386
0.4807655516209494,0.5099707463509519
0.48415823434521194,0.5056554502151904
0.48653438070064403,0.5004058752354842
0.4878153024520687,0.493839120246282
0.48789408039911736,0.48679373880014093
0.4874898390189451,0.4799244918901533
0.4870175245752332,0.4750156989477876
0.4865703745586392,0.4711943453155871
0.48642248058935256,0.46873229082109324
0.48641855507743215,0.468318757562298
0.4864531627847779,0.468311099538987
0.48656110757479315,0.46829578349236495
0.4866981586351535,0.4682804674457429
0.48690884767600195,0.4682613223874654
0.48716028332629535,0.4682345193058768
0.48750732576636485,0.4682115452359437
0.4879087288602281,0.46816176808442206
0.4883857512704957,0.46806221378137874
0.4890138027605521,0.4680162656415126
0.4898504830240109,0.4679167113384693
0.4908456843940715,0.46779418296549297
0.4921303944876496,0.467644851510928
0.4937117345907168,0.4674763749980855
0.49553328514695494,0.46726577935703234
0.49746097653493654,0.4670015775528021
0.5000800095190813,0.4666799405737391
0.5030475080681485,0.4661362209186565
0.5067556866961733,0.46558484324026284
0.5109802947995608,0.464979859398692
0.5153530956975627,0.4642408601491783
0.5207156633145061,0.4631419338040465
0.5266735648142085,0.4619051630393163
0.5336054482131369,0.46052288983167666
0.5410220177604818,0.45886109877318465
0.5491197790818088,0.4568393806190746
0.557035272491958,0.45484829455820863
0.5662030177931848,0.4521641573876951
0.5762403679823872,0.44898224870196507
0.5869403907989117,0.44522598826790827
0.5980147207779053,0.4408264538757256
0.6095360065159496,0.4355539048260863
0.619974066819323,0.43023157862492534
0.6321534615230587,0.4230904718873964
0.6451476542033817,0.4149078739795684
0.6580787656318049,0.4050060498384157
0.6712531130096021,0.39321269393944036
0.684202157079646,0.37893048046438255
0.6957674670729742,0.36368718506379133
0.708242084041586,0.3430105221240293
0.7199219934994583,0.31804153711843897
0.7312851116770017,0.2880910079490282
0.7389124522980852,0.25281815257845647
0.7458872707659115,0.21180177972461747
0.7491103500125302,0.17168522460982372
0.7473924233530501,0.1267594308557075
0.7459933859068939,0.0898286134382993
0.7496431367131741,0.06233630975172688
0.7603880022014309,0.04232206582836838
0.7690655209452202,0.02741572345346219


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.4082347669442465,0.5197691871774057
0.40823722238094523,0.5197691871774057
0.4082396778471819,0.5197691871774057
0.40824090559137716,0.5197691871774057
0.40824213334295706,0.5197691871774057
0.40824458886827125,0.5197691871774057
0.40824225728257535,0.5197615291540948
0.40824716843808456,0.5197615291540948
0.4082483962454248,0.5197615291540948
0.4082479683843919,0.5197500421191282
0.4082499962404319,0.5197385550841617
0.4082520242062585,0.5197270680491951
0.40826264813812185,0.5197155810142287
0.408289114295684,0.5197117520025731
0.40830152126369873,0.5197040939792621
0.40832511011095335,0.51968877793264
0.4083500573178841,0.519665803862707
0.4083976816548603,0.5196466588044294
0.40844883892425543,0.5196007106645633
0.40851697976878615,0.5195700785713192
0.40858978103948274,0.5195203014197975
0.408688736454916,0.5194552082216538
0.40883924615648914,0.5194054310701322
0.40900852540885474,0.5193135347903999
0.40919405651381463,0.5192216385106676
0.40943837871305816,0.5190723070561026
0.409740552275043,0.5189000015316046
0.4101116452538658,0.5187276960071067
0.4105233479962529,0.5185017843194315
0.4110636643604711,0.5182414115268567
0.4115719228416757,0.5178814844312386
0.4122639811886412,0.5175904795454197
0.41299415333431183,0.5171424851817249
0.41390141406705316,0.516671516748097
0.4148674854557208,0.5160665329065262
0.4159340438615737,0.5153849688318451
0.4171407466721291,0.5146344825473649
0.41850730067033287,0.5137308357966641
0.42009052214906983,0.5128271890459635
0.42170112040397667,0.5116172213628218
0.42365862727587644,0.5104378857729243
0.42570369872182884,0.5089637162855524
0.42782832751060684,0.5073478733669265
0.4302149413041141,0.5055903570170468
0.43265154430313135,0.5037026542708796
0.43525275484840026,0.5015162886155825
0.43815632016995415,0.49910401127261034
0.44118007391626907,0.49638924200885265
0.4445440626767266,0.4936208665819179
0.44832459396021285,0.49073762080531774
0.45216010458593703,0.4873527745018456
0.456211878821146,0.4837228714524207
0.46074348238791474,0.47951095863135806
0.46535232822451783,0.47503484400606516
0.47040339670216397,0.47003415478396715
0.4756340480260991,0.46445911381354243
0.48153854818724556,0.4583212081297576
0.4876950370741027,0.4515591735461243
0.4944209081687452,0.44418066808595363
0.5019052275921007,0.4362622719823559
0.5093632616920963,0.4273253587783921
0.5176778595559273,0.4171746488796312
0.5261999315812176,0.4063883230460554
0.5349585299436672,0.3941622888300072
0.5435814343035127,0.38022851541560093
0.5531890238249745,0.365578716821614
0.5625347037992177,0.3491254537378812
0.5732667041731475,0.33163835750716025
0.5836647402151522,0.3124511801013922
0.5943934410898265,0.292034889954205
0.6052192227673182,0.27066900491645096
0.6156183038902909,0.24751880044722857
0.6272166413643852,0.2230552449801657
0.6378380384491674,0.19742001194651637
0.6481289663724561,0.170107671807753
0.6594009331481283,0.14178064358027906
0.6709960648727339,0.11295201482593313
0.6852342508026558,0.08417316322310885
0.7029839749493461,0.058453691933038246
0.7200535355788534,0.03708014887197317
0.7300955414012739,0.02106722212862416


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.2662709305867797,0.5990871636213261
0.2688628076611648,0.5988344488520623
0.2714704773880256,0.5985013248380328
0.2741006297916546,0.5980992786142041
0.27679830059773425,0.597724035471964
0.2795190438218455,0.5972760411082692
0.2822708445395882,0.5967706115697416
0.2850560193321617,0.596211575868037
0.28794148782600326,0.595732949411098
0.29082900468541834,0.5951279655695272
0.2937583724996027,0.5944770335880902
0.296738096741541,0.5937954695134092
0.2997561447648539,0.59305264125224
0.3028355964854579,0.5922944969444487
0.30593622680898347,0.5914367983336142
0.30914775289343155,0.5906518509442342
0.3123524544281925,0.5897099140769785
0.3156203942047549,0.5887373451164786
0.31894233766233765,0.5877188280161125
0.32228863068828484,0.5865930985893921
0.32571490652533275,0.5854597111393607
0.329204807528429,0.5842842045611187
0.33277536794029916,0.5830933819362546
0.33638915577831596,0.5818144920433138
0.34002620020726876,0.5804130737773966
0.3436722817067903,0.5788623240569144
0.34759666344071155,0.5776064082339066
0.3515117819240266,0.5761590418281233
0.3554243266226552,0.5745317118745309
0.35943352031807424,0.5728814078510055
0.36359892285759543,0.5712923680139682
0.3678085036940332,0.5695846288156101
0.3721178238864619,0.5678385995006969
0.3764075422103475,0.5658666584981085
0.3808393391413181,0.5639138625537976
0.38528260167384015,0.5617772740500222
0.38981522727818335,0.5595679343247921
0.3944783812935992,0.5573394495412844
0.3991566550438198,0.5549195141750012
0.40403282479722485,0.5525570139835506
0.40902064276990613,0.5501255915823008
0.4140041812169542,0.5474644284817203
0.41923386253362127,0.5448913326492166
0.4243915163071831,0.5419927708259944
0.42963623155671404,0.5389716806297958
0.4350541163890909,0.5359199583403532
0.44058973287228786,0.5327686817478673
0.44624792268348956,0.5295140218406825
0.45204055449922037,0.5261598076304544
0.4581549671895758,0.5229089767349252
0.46423632978286467,0.5193479958952995
0.4704113072822419,0.5156108805195203
0.4766682837045386,0.5116823145609656
0.48323294599489136,0.5077920387189658
0.4899470071910832,0.5037600894457123
0.496721473775598,0.49948691243816146
0.5034221628380774,0.494834663276715
0.5103289885525859,0.4900752017889142
0.5171892801287103,0.4849634712288064
0.5242819602985974,0.47975601537731083
0.5318265286859222,0.4746289687705809
0.5396666784054092,0.46941768390742983
0.5475775106209889,0.4639115651468043
0.555757291516719,0.4582714309782359
0.5641576547542314,0.4524360172152364
0.5723311846552944,0.4460415677505322
0.5807679073815452,0.43947864177298557
0.5893803463384102,0.4326630010261751
0.5979646093901363,0.42543765603222494
0.6064289843472074,0.4177413426046469
0.6146763681506259,0.4095127965569527
0.6218754282786031,0.39961480142745553
0.6306479903159663,0.3909880381675882
0.6386595559202092,0.38150740530854177
0.6461492338441039,0.3713643534330919
0.6529280403905903,0.36048996033143926
0.6592833640669632,0.3490871636213261
0.6648662532010848,0.33700280283653183
0.6701167875131455,0.32450490879294236
0.6748119209362895,0.3115130722457919
0.6794791285083818,0.2982991530226218
0.6825814282824196,0.2842198771653061
0.6860499037320835,0.2701444303196459
0.6901236987898358,0.2561340766721294
0.694114544995111,0.24191312738355975
0.6979509352382742,0.22745860838400392
0.7015681026210797,0.21276669066180637
0.7043727402960639,0.19768038473909114
0.7074021310064406,0.1825251566065767
0.7106281921988353,0.1672818612059855
0.711537423290802,0.15139146283561286
0.7133191026622095,0.13563125086152764
0.716450661729411,0.1200165413303518
0.719567630424441,0.10425250034461105
0.7233862632716339,0.08843868220734864
0.7285829586071717,0.07258657395353112
0.7329819501765203,0.056443460813894716
0.7404252323289214,0.04026971558101423
0.7455706882005544,0.023686266100994013


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.3102249866698956,0.5591697171126189
0.3132287871179836,0.5589170023433552
0.31621322812113856,0.5585226141428374
0.3192119413446059,0.5580439876858985
0.3222704446918274,0.5575615322173041
0.32528695014269227,0.556895284189245
0.3283942747608456,0.5562749843010523
0.33150545963026684,0.555547472086505
0.33460062872017793,0.5546821154523595
0.3378022409146743,0.553878023004702
0.34096823095486595,0.5529016250325466
0.3442040838744033,0.5519213980487356
0.34744532599113626,0.5508339587385704
0.3507426952017981,0.5497158873351611
0.354056886375545,0.5485059196520194
0.35735024545415894,0.5471427915026573
0.3607113302138192,0.5457643473066732
0.3641572452372049,0.5443897321223445
0.36758811297958505,0.5428696144951065
0.37109978922390824,0.5413418388445574
0.3746508296367565,0.5397451409842091
0.3783524079198114,0.5382326813802821
0.3820392584514722,0.5365670613101347
0.385834426569081,0.5349167572866091
0.38963372146712894,0.5331362668667964
0.39349338959691005,0.5312983412721508
0.3974969962805618,0.5295140218406825
0.4015304055924494,0.5276224900828598
0.405654551739828,0.5257041552434486
0.4098906894237223,0.5237781623807263
0.4141803747066905,0.5217679312615827
0.41843597642770575,0.5195585915363526
0.4227566459607892,0.5172765005896678
0.42722103992630944,0.515009725689605
0.4316104815772671,0.512494065031934
0.43641692317768027,0.5103038703649814
0.44121295979085523,0.5079260541269087
0.4459361736638642,0.5052955231195724
0.4509313058886554,0.5027990075201789
0.4558868189291362,0.5000765802331102
0.46100690316054727,0.49735415294604157
0.46610114428040283,0.49441730100626424
0.47148795839974145,0.49160297743946335
0.4768425261883318,0.4885589131733317
0.48228124037023934,0.48540763658084574
0.48779306711294995,0.4821300026037279
0.4934887612072231,0.4788332235683325
0.49919375268916655,0.47533733592685057
0.5050889698678876,0.47181464520378
0.5110185007147814,0.4681081619212449
0.5172487313973818,0.46445911381354243
0.5233892551733141,0.4605037447733991
0.529674177223064,0.45645265044186795
0.5358407159973858,0.45207226110796284
0.5420013728363913,0.4474659600863825
0.548284152176284,0.44273330168017033
0.5546436557481216,0.43783599577277116
0.5614481875316475,0.4330497312033818
0.5679158575393719,0.42776569511877593
0.5742047721484044,0.422114073915241
0.5802312231329934,0.41604891945291084
0.5862988933932288,0.40979231440780506
0.5919208620146669,0.40301496377754975
0.597662501227678,0.39611125576266254
0.6030516668943439,0.38877486943070255
0.6081873846567507,0.38108238501478
0.6133152943397414,0.37319462100442635
0.6178416239704261,0.36477079536230106
0.6230045629106286,0.3565499073379179
0.6273550687089353,0.3476895743670644
0.6315733089553411,0.3386033297085356
0.6362285739627913,0.3295860072598061
0.6396688264938805,0.31979522445666325
0.643467895740623,0.3100503897933865
0.647128277957593,0.3000987885007122
0.6508540692878746,0.29004380389333906
0.6544892749988804,0.27981268474981236
0.6579097498246435,0.269359482930266
0.6616144814090019,0.2589062811107197
0.6648131809508177,0.24812761330045488
0.668093456533224,0.23726470723376883
0.6710367862579809,0.22616440244444105
0.6738658054911941,0.21492625323551484
0.6768063740151968,0.20361152379347844
0.6796581937353574,0.19217043696681013
0.6828566054660937,0.1807178631051753
0.6843404929413409,0.16872156958845783
0.6863780359028511,0.15679802729319509
0.6878606403698783,0.1446945214501233
0.690806246016571,0.13280544025976015
0.69415127528584,0.1208818979644974
0.697207636060264,0.10879753717970317
0.7003164205617852,0.09660979308021013
0.7040480526534394,0.08437610084085095
0.7068673565380997,0.07192798394878314
0.7093363844393593,0.059345851648772416
0.7138853205652225,0.046813496500283346
0.718996935978068,0.03414329693219586
0.7212452781034259,0.021201237536567063


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_raw_FingerJet.csv <==
Precision,Recall
0.3043941877675744,0.5126357384631879
0.30555308081881044,0.5121609410179044
0.30816741668763953,0.5110466986261506
0.3111400343963809,0.50984438896632
0.3142765829002971,0.5083089552924599
0.3178659811153024,0.5065744130125132
0.32192117083560284,0.504663736196413
0.32636499560902676,0.5023127230399289
0.3316403659655123,0.4998008913939134
0.33734316422194377,0.496833407360892
0.34399581472692964,0.4934715351273529
0.3511288785896088,0.48967315556508556
0.3593296608632572,0.4855416519887887
0.36822876043138886,0.4808472836991316
0.3781663610905873,0.4762294956425847
0.3896755498190469,0.471649997702593
0.40236653207716466,0.4670436966810127
0.4159950360233031,0.4620698105405033
0.4303381684316037,0.4570040281202616
0.4453571725320462,0.45151322540625816
0.46056290670305977,0.4458041690278905
0.4755743201291444,0.4399304651483359
0.4908331238460138,0.433620253940053
0.5057298796906591,0.4271760273238272
0.5208950125256205,0.4203795316352943
0.5366714031618589,0.413602181005039
0.5517155333749221,0.4063653489761223
0.5659404044141654,0.3982325282198159
0.5800191280784252,0.3901188525217871
0.5941520677129002,0.38140402199384293
0.6074153694248808,0.3721722748924048
0.6202022983080624,0.36226279272794104
0.6323347192774733,0.35172535265197347
0.6439088626645153,0.3407590632705886
0.6555714035101101,0.32910355179121165
0.666744566487497,0.3168009373420533
0.6768269788715569,0.3037018884685485
0.6865576690629175,0.2892588565039592
0.6960635587451621,0.27407682528985616
0.7043828451882845,0.2578418158704875
0.7117136487602839,0.24081420103842796
0.7194065985646702,0.22300546782864408
0.7265698123957188,0.20508952229250585
0.7330582232893157,0.1870510483833913
0.7382767887134699,0.1683118653413181
0.7451069640418753,0.150434209921735
0.7506198926238168,0.13329938276332112
0.7545082475505395,0.11647087653734818
0.7589626020919903,0.10140754468456602
0.7633444816053512,0.08739336202539401
0.766414391567936,0.07406074344090303
0.7724147673761537,0.0628072781853548
0.7775366870324901,0.05213965171309982
0.7805969106032012,0.042762402168752205
0.7851942812034032,0.03427731234013876
0.7901317258316588,0.027101744497710252
0.7917633410672854,0.02090640363909268


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_raw_Leader.csv <==
Precision,Recall
0.3830392602006928,0.7397152746932961
0.38661542528477816,0.7391945291081466
0.39030824349557064,0.7387541927677628
0.39404826865970577,0.7382679082875129
0.3978706885159244,0.7377892818305739
0.4017706057741862,0.7373029973503239
0.4057356482281945,0.7367975678117964
0.4098122745067118,0.7363342574014795
0.4139557026103665,0.7358173408279854
0.41813299767419576,0.7351893829164816
0.422455418773986,0.734660979308021
0.426869752436339,0.7341096016296274
0.43137612530454716,0.7335429079046116
0.4359525636966974,0.7329302660397298
0.44067292871904395,0.7323788883613361
0.44548065134188924,0.7318045366130095
0.4503993056374503,0.7311995527714387
0.455438785763898,0.7306213720114564
0.4605067352105599,0.7299015178202203
0.46573201866361474,0.7292314407805057
0.47110147166597344,0.7285690217641022
0.4765803823252899,0.7278797996661102
0.4822624627400001,0.7272863028595059
0.4879817089480073,0.7265128425050926
0.49387547715517804,0.7257585272089568
0.49992871061261346,0.7249927248778545
0.5060877057778349,0.7241694873719196
0.5124351389985163,0.7233807109708842
0.5188725422796645,0.72248855125515
0.5255699562773267,0.7216997748541146
0.532317864687766,0.7207195478703037
0.5392436439583895,0.7197086887932487
0.5463299053695709,0.7186671976229496
0.5535934255186532,0.7175682712778177
0.5610477929601411,0.7164463708627529
0.5686556259132977,0.7152287451563003
0.5764712429050168,0.7139958034032255
0.5844978426483611,0.7126977684520072
0.5927265997906935,0.7113154952443675
0.6010713671929466,0.7097647455238854
0.6096092928507151,0.7081335865586375
0.618283101839438,0.7063224640455805
0.6272227070662993,0.7044883674625906
0.6363355739149134,0.7024972814017246
0.6455460292472177,0.7002841126648389
0.655084316395793,0.6980594568929868
0.6648175321372507,0.6956624955966366
0.6746237945957633,0.6929821874377785
0.6844938271604938,0.6899610972415801
0.6945561002811403,0.6867638725092279
0.7046402337888003,0.6832067206812578
0.7148066075745366,0.6793241028625692
0.7251838084115992,0.6752691795193825
0.7354897218863361,0.6707509457658789
0.7458484157073991,0.6658842719517238
0.756090184699808,0.6605236556340077
0.7660964690170701,0.6545542264630654
0.7757896667125109,0.6479568393806191
0.785525253852362,0.6410071832258657
0.7943727624402316,0.6329547717143251
0.803562107916999,0.6248525830512628
0.81190773098807,0.6157701674043896
0.8196717065767459,0.6059219494264141
0.8269551899084228,0.5954074834203795
0.8338342002884994,0.5843263236893294
0.840451470819569,0.5728086566295508
0.8462943798528043,0.5604945551454259
0.8515488227517953,0.5475639827847636
0.8568192839122722,0.5344802499578809
0.8614226990872988,0.5207609011961832
0.8658575681245706,0.5067390605137002
0.8700982382073557,0.4924262149453983
0.8742408428308244,0.4778759706544547
0.8779563294678062,0.4629504832212709
0.8821968411926571,0.4480671149162978
0.885977631300504,0.43283530655067315
0.8894802576263439,0.41722442603115284
0.8932814402875124,0.4016250325465991
0.8968569138990294,0.38568102801304927
0.9001613760808933,0.36949962475685777
0.9040513398324597,0.35331056347735523
0.9077624816825246,0.33681518126541177
0.9110817999476759,0.32002496515599393
0.9146984053616825,0.3030969046269777
0.918564612130454,0.28600419659677445
0.9218745891941633,0.26851710036605353
0.9253902111731055,0.2508500405875235
0.9286456106054126,0.23281922470171998
0.9321695428599956,0.21448208788347553
0.9356877934701185,0.1960951739137094
0.9401837690919048,0.1774823482562681
0.9431766316750342,0.15825305172228946
0.9470321301898602,0.13904290024658836
0.9506353414388884,0.11945367661699162
0.9553981131382842,0.09965385734634176
0.9592307337545543,0.07963961342298326
0.9650501051589756,0.05973641083763459
0.9711872360394181,0.03962261261123279


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_raw_MINDTCT.csv <==
Precision,Recall
0.3581390029225607,0.5635309613882464
0.35923425348260835,0.5633203657471934
0.3618300344541395,0.5625583924277465
0.363730115249128,0.5618079061432663
0.3656457916356794,0.5610076427072644
0.36692288221185776,0.5605941094484692
0.3678766505207011,0.560383513807416
0.3708995017855013,0.5595602763014811
0.3750756403356757,0.5577376667534576
0.37952845711355904,0.555532156039883
0.38492486980278323,0.5524344856105742
0.3904246511171876,0.5489003078525371
0.3958554699452032,0.5449219647424607
0.40149837855658854,0.5409091605274846
0.40739685732390024,0.5366742736364889
0.4126772260781871,0.5327303916313121
0.41889783379474477,0.5283844634023066
0.42498376608245275,0.5237475302874822
0.4313276464189615,0.5192599286272227
0.43786589001065296,0.5146421405706759
0.4446450622434336,0.5101353938521389
0.44567354883233223,0.5093887365793142
0.44584127920421757,0.5093619334977255
0.4465173586514606,0.5092623791946823
0.44797292286116897,0.5088143848309874
0.45023933190752624,0.5078303288355209
0.4533109755470285,0.50617619580034
0.45672126370996274,0.5041659646811965
0.4609850873515517,0.5010338331469881
0.4657119893217748,0.49697890980380144
0.4712037284499328,0.49281677413426045
0.4770283772607692,0.4880917737513593
0.48318158826504803,0.48281156667840897
0.48900571553929384,0.47796786693418697
0.4960802936157883,0.47200226677490004
0.503425565404689,0.46536658957589866
0.5111474555788521,0.4583326951647241
0.5189210861395168,0.45097716377448654
0.5261816433709149,0.44424959029575284
0.5346444013577019,0.4360593343646138
0.5431963079496769,0.4276929438973212
0.5522333839563667,0.41908915470738695
0.5617085458716077,0.41068447412353926
0.5720919332246935,0.401923695455729
0.5819163979863115,0.39391723208405444
0.5934972309799615,0.38490373864698046
0.60654239088809,0.37600128654791626
0.6170494075966265,0.3681211805608736
0.6170905169647098,0.3681173515492181
0.6171742591546402,0.3681058645142516
0.6174033681452079,0.36806757439769644
0.6177317546633756,0.3679795071296197
0.6181694164886361,0.36783783369836576
0.6188011601675798,0.3676119220106906
0.6195711148430435,0.3672864560199721
0.6204292579303913,0.3668116585746887
0.6214943558967564,0.366394296304238
0.6225459192655526,0.365586374844925
0.623764257309635,0.36456785774455897
0.6250074101397058,0.3633272579681733
0.6264193717312192,0.3618454304574903
0.6280495132796539,0.36018746841065385
0.629419875567513,0.3583150817111087
0.6311408065293707,0.355906633379792
0.63302167008513,0.35334119557059934
0.6348666398233898,0.35016311589652477
0.6369323659599023,0.346563844940344
0.6384668016078913,0.3430105221240293
0.6406502065353425,0.3390934432004411
0.6424151909537017,0.33434546874760684
0.6446020429559955,0.3295821782481506
0.6465910393033115,0.32409520454580265
0.6485876852711847,0.3181870395613484
0.6507291741336328,0.3128340812669434
0.6528421207441724,0.3059456892986782
0.6549141257471438,0.2982953240109663
0.6567980650027309,0.2900897520332052
0.6591907348643755,0.28157785912300315
0.6617231375757802,0.27249927248778544
0.664153523215283,0.2641060789389043
0.6664791844523678,0.25408555543643074
0.6688934008016243,0.2434600480923864
0.6704601955693056,0.23234442725643656
0.672880070032098,0.22073869292858128
0.6744525547445256,0.20874239941186382
0.6765796334385767,0.19774547793723485
0.6781694582661714,0.18526289994026743
0.6792430013906524,0.17206046775206385
0.6809722313398543,0.15887718062213782
0.6829531165798455,0.14557902314254645
0.6854049095658763,0.13160695961158506
0.6881039579932048,0.11942304452374752
0.6895071182865895,0.10514848907200074
0.6912573099415205,0.09052166454794688
0.6942599454659861,0.07604417147845798
0.6943995103397018,0.06081619212448883
0.6991249192459036,0.04558055474720865
0.7031236844320956,0.031976076335176365


==> csv/res_16_0.5235987755982988_T_14_SD302g_roi_raw_Neur.csv <==
Precision,Recall
0.508562526819875,0.5400093427884395
0.5085625885738395,0.540005513776784
0.5085608164148426,0.5400016847651284
0.5085590442430646,0.5399978557534729
0.5085608781571394,0.5399978557534729
0.5085645460249688,0.5399978557534729
0.5085664417622601,0.5399940267418174
0.5085683375405697,0.5399901977301619
0.5085793417816469,0.5399901977301619
0.5085869878822851,0.5399710526718844
0.5086002618490293,0.5399442495902957
0.5086079720678249,0.5399212755203627
0.5086285260803693,0.5398983014504296
0.5086422425455923,0.5398446952872524
0.5086868511923447,0.5398102341823529
0.5087262806123554,0.5397566280191757
0.508806318745781,0.539691534821032
0.508912256880999,0.5396187835995773
0.5090790852270675,0.5395383743548116
0.5092907909102083,0.5394273330168017
0.5095730132198754,0.5393048046438254
0.5099077306371945,0.5391631312125714
0.5103501539197877,0.5389372195248963
0.5109192667947512,0.5386500436507329
0.5115361804163285,0.5383054326017368
0.5124328385974255,0.5379187024245302
0.5134703104481324,0.5374860241074574
0.5147379471856578,0.5369346464290637
0.5162237973601083,0.5362569113660381
0.5180562656056665,0.5354528189183808
0.5200095389981071,0.53436155059656
0.522251888073078,0.5332702822747393
0.5247553176620796,0.5319224701719992
0.5276828538883238,0.530364062428206
0.5308943839576797,0.5287558775328912
0.5343590301185169,0.5268949778683126
0.5381468394189243,0.5248273115743365
0.5425800039753528,0.5226064848141397
0.5472376870211172,0.5201444303196459
0.5521400698714937,0.5174066869859552
0.5574516448828402,0.5145847053958432
0.5629166701784254,0.5114755479315679
0.5684773898846891,0.5079758312784304
0.5743948410967032,0.5040855554364307
0.5806235139879563,0.5002565437809192
0.5871989992703013,0.4960829210764118
0.5937732681555203,0.49161063546277434
0.600310755542122,0.48670950054371964
0.6074488741197268,0.4815556508554012
0.6149356494900432,0.4760380450598092
0.6224700767211586,0.4703443047280636
0.6301260231258932,0.4642753212540779
0.6375848589727865,0.4577889755096414
0.6454278449938629,0.4510116248793861
0.6533927212245934,0.4437403317455698
0.6610222658541828,0.4357147233156178
0.6689138576779026,0.42741342604646887
0.6765645311049211,0.4185071449357492
0.6842240032775971,0.40926008178768897
0.6917099133297054,0.399101713865617
0.6983413007838869,0.3881890306474093
0.7053396701146212,0.37676325986736303
0.7117691939441086,0.36434960408019484
0.7177324625287789,0.3509404052625936
0.7239333470479326,0.3368611294052779
0.7305452804734758,0.3213919223170115
0.7354815404849675,0.30405032852920005
0.7407657210870859,0.2859659064802193
0.7469384691273296,0.2667098068646521
0.7525687536571094,0.2462322525309767
0.7593596728482135,0.22467874592210257
0.7656079656951813,0.2016740438957896
0.771951504625764,0.17699989278767364
0.778239681750373,0.14981391003354214
0.7870212552636856,0.12022713697140494
0.7965359074416376,0.08910110122375213
0.8077434533551555,0.060471581075492796
0.8159820389156827,0.03757409137553415
0.8271151586368978,0.021561164632185142


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.10945987538785323,0.32440861407985405


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.0840548847297062,0.368810325061943
0.0847162364984296,0.3680707074442513
0.08609294539472541,0.36643122172503484
0.08762161024859906,0.3644835619984468
0.08925134047036391,0.3623633248277307
0.09113683456151557,0.36055126166438617
0.09306110418755746,0.35807354264511915
0.09503387940646711,0.3551150721743525
0.09720160686321236,0.35195937033886815
0.09955200191446158,0.3487050528210249
0.10215542249126994,0.3451055804149255
0.10477480169612698,0.3414444732073518
0.10766654349039619,0.3376107885556501
0.1105667698050194,0.333012832365667
0.11381874244617836,0.3285258188183376
0.11764417134110697,0.3249756542534176
0.12145620511193142,0.32082146863404953
0.12578853353561553,0.31683986045880946
0.13025056877416968,0.3126363669982619
0.13494649175800466,0.30839589265682976
0.14014760147601477,0.3043156687992308
0.14546869854195982,0.29947117340335044
0.15108359524697876,0.29450340840452155
0.1569772882216905,0.28951098948510284
0.16309732759596873,0.28407479999506924
0.16966677421533244,0.27873722618739444
0.17651185967709787,0.2729065739679252
0.1838943939188272,0.26719919135140463
0.19157160963244613,0.2608508067995513
0.19963247739252382,0.2544407874462236
0.20817251477116339,0.2479937872120114
0.21785630730495426,0.24105370856600472
0.2275251586283,0.23383010983321623
0.23767623885548414,0.2260887787680436
0.24818708190454775,0.21769411880724332
0.25997637275809693,0.2088803421964178
0.27109285569995284,0.19851336858843976
0.2829761153003232,0.18781356705250052
0.2963023964423948,0.17740961256363794
0.3087313072841293,0.16567434636293035
0.32235178783344515,0.15402536888428683
0.33644642285647786,0.14254896884977133
0.3506028885649927,0.13046854776080766
0.3619235736534225,0.11745127768943456
0.3751489211490094,0.1048038164269073
0.38618136952498455,0.092600125734995
0.40147842947164325,0.08167843891374826
0.41614150673159556,0.07163196627343664
0.42757910985335734,0.0614622240301764
0.44221673863870037,0.05301825622819669
0.45534041224234856,0.04493177027476795
0.4683992003690604,0.03754792105814627
0.4759560772434684,0.030989978181280277
0.48147279549718575,0.025307249485349407
0.4982153480071386,0.020647658493891993


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.0973133468280498,0.49127867559138594
0.09813187843150796,0.4904404422913354
0.09896692464480247,0.4896022089912848
0.09981269542362556,0.4887269948103497
0.10068073588668648,0.4878764345500043
0.10160053882579166,0.4871861247734921
0.10255197750975634,0.4865451228381593
0.10350062112453744,0.4857931782601728
0.10448327863977655,0.48510286848366063
0.10548440524093426,0.48440023174685354
0.1065057598558136,0.4836852680497516
0.10755725379427339,0.48300728523353426
0.10861640545830614,0.48225534065554776
0.10970064790813017,0.4815033960775612
0.11076100421643614,0.4805418931745621
0.11191639834406623,0.4798762373186396
0.113082059264216,0.4791242927406531
0.11426712092791792,0.47834769424207685
0.11548103435427379,0.47755876878320574
0.11668824486272948,0.4766219198007963
0.11793125998905979,0.4757097247389766
0.1191731813145662,0.4746742600742083
0.12046081504702194,0.47368810325061944
0.12177221380639794,0.47266496554614595
0.12309905201984774,0.47156786607990336
0.12444154573618131,0.47039680485189156
0.12575859743762643,0.4689915313782774
0.12717194971967816,0.4677958162296759
0.12865856766629852,0.4667110437237282
0.1301485767853512,0.4655030016148318
0.13170646435688566,0.4643812482279995
0.13325978688082638,0.46308691739703906
0.13491369224400165,0.46197749097050156
0.13650830772378966,0.46049825573511827
0.13819955851527574,0.45919159794386305
0.13991628457217348,0.45778632447024886
0.14164016486607503,0.4562331274730964
0.1434581601427777,0.4548032000788925
0.1452196076106929,0.45301579083613774
0.14714896864769328,0.45156120952134415
0.14908955748164002,0.44994637772271734
0.1510527452805105,0.4481959493608471
0.15314869765908343,0.4466180984431049
0.15528930952893094,0.44496628576359354
0.15746827903065447,0.4431912034811336
0.15975592349414788,0.44150240992073764
0.16203775231067044,0.4395670771544445
0.16453327899523923,0.4379522453558177
0.16708921717207484,0.43626345179542175
0.1696888572171451,0.4344267347114875
0.17242040000196512,0.4326269985084378
0.17516623040587298,0.4306053770200806
0.17806851349275438,0.42867004425378746
0.1809731064390749,0.4264511914007125
0.18402831616149196,0.424281646388817
0.18723313524063614,0.4221614092181009
0.19060323852672204,0.42006582596797454
0.194030961595713,0.41777301135313044
0.19766507760597157,0.4155418315397606
0.2012966723949383,0.41296549683813466
0.20525475842776247,0.4106233743821111
0.2093829033889732,0.40821961712461324
0.2136197784789581,0.40559397458180785
0.2179456386854009,0.4026848119522207
0.22241128523204434,0.3995907449182106
0.22712924843409057,0.39648435092390566
0.23208024790142137,0.3932916682075367
0.23725737257372573,0.3899510619676294
0.24253425187708028,0.3862406469188763
0.24822666677329325,0.38262884755248205
0.2544183930860522,0.37921427955080556
0.26080515187586173,0.3754175757799884
0.26759300364023797,0.37152225632681235
0.2747223374349048,0.3674173785486237
0.28205496780128797,0.36281942235864056
0.2898970142104423,0.35809819656570885
0.29848213542100444,0.3534262786139566
0.30741276697603065,0.34828593617099957
0.3170656669819168,0.34300999716479913
0.3274897158710418,0.3375861346350603
0.33840811293691336,0.3315459240905785
0.35022105388935354,0.3251728856181354
0.36325194571661373,0.31873821234421806
0.3773033137878042,0.3117241719364422
0.3922248556476371,0.30395818695067983
0.40810764776017716,0.2953539686648669
0.42545781166938573,0.28610874844372125
0.4441005495704621,0.2759266792401662
0.46409030946562574,0.2645365679277147
0.4859628687569829,0.2520000493078412
0.5097635634367743,0.2381322189761227
0.5340787756554751,0.22197157402956005
0.5590684449258683,0.20359207622992245
0.5846755092373283,0.18257460892718463
0.6141106326598211,0.15997929070670464
0.639297747827629,0.13331607558892053
0.6616742866151664,0.10347250471506231
0.691268807013387,0.07192781332051329
0.7174482266127112,0.037153458328710726


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.12065448186852075,0.3572353093450686
0.12160262023440657,0.35606424811705684
0.12223290811030661,0.35564513146703153
0.12407877771213448,0.3546836285640324
0.12668267321051843,0.35382074134339214
0.12775234260875762,0.3535988560580846
0.13367337493727743,0.33823946353068796
0.13913906115283534,0.3302269393390284
0.1411057602964835,0.327601296796223
0.1424131095261695,0.32588784931523734
0.14323219585376196,0.3248277307298793
0.1440306651239053,0.32376761214452127
0.14471424390190024,0.3230279945268296
0.14549593170156164,0.3222637229885483
0.1461266520625921,0.3215117784105617
0.14685578929558402,0.3209817191178827
0.147590481109213,0.32056260246785745
0.14817624411806646,0.32024210150019106
0.14867450279534414,0.3199462544531144
0.1490545113970018,0.31977367700898635
0.14933606661215465,0.31968738828692234
0.1496323402093987,0.31957644564426857
0.14978159378755662,0.31955179172367887
0.15360064433531884,0.3150154703351701
0.16027666185628664,0.30393353303009013
0.16696478873239437,0.29225990163085686
0.17173072193529634,0.2840501460744795
0.17560177611591493,0.2778743389667542
0.17943101895792266,0.27266003476202805
0.1821083592366055,0.2686537726661982
0.18442362791016864,0.2650173193792143
0.1860973413416564,0.2623916768364089
0.18753221363192038,0.26013584310244936
0.18842561767828545,0.25815120249497675
0.18915945297155742,0.2564377550139911
0.18969789295940093,0.25481059625506947
0.19021312368934012,0.25381211247118574
0.19060061931020375,0.2526657051637637
0.19091240160237555,0.2520247032284309
0.19115152083235692,0.2513837012930981
0.1912298178674135,0.2508289880798294
0.19139697848773687,0.25049616015186815
0.19151566628916572,0.25015100526361206
0.19157880814722442,0.24997842781948398
0.19165776210154042,0.24984283125624052
0.1917269045906975,0.2497935234150611
0.19179184295463364,0.2497811964547662
0.19183723704390965,0.2497811964547662
0.19186993409590183,0.2497811964547662
0.19190809474651235,0.2497811964547662
0.19191785233882122,0.24974421557388163
0.19228239421179566,0.248647116107639
0.1938258210868922,0.24224942371460623
0.19655621898915146,0.23048950359330891
0.19949626240569363,0.212849623411363
0.20279020261280553,0.19728067255895368
0.20579296306243905,0.17945588797258483
0.2084453755237321,0.16435536161138026
0.21250480819666398,0.14982187542373926
0.21505501092484097,0.13710045239944282
0.21854588285683693,0.12579662980905537
0.22304582210242588,0.11424626801277073
0.22756230840996935,0.10523526003722743
0.23304373876572798,0.09589142413372287
0.2381441931418717,0.08851990187739606
0.24473595945291246,0.08095114825635147
0.25042568212965655,0.07433157057801117
0.2574936298355339,0.06851324531883683
0.2661636801844284,0.06262095829789333
0.27427198687525634,0.05770250114024383
0.28294573643410853,0.05219234988844101
0.2912650602409639,0.047680682420521925
0.30208063541396873,0.043132034071718256
0.3138152766952455,0.03970513910974693
0.3250743310208127,0.03638918679042935
0.3383831954169319,0.032765060463740246
0.3527013251783894,0.029855897834153076
0.363728813559322,0.02645365679277147
0.3748300640901146,0.02379103336908152
0.3892938496583144,0.021066775143917263


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.12085776731156977,0.3871774959012857
0.12085823235840744,0.3871774959012857
0.120858697408824,0.3871774959012857
0.12085962752039403,0.3871774959012857
0.12085763979744185,0.38716516894099084
0.12085856992234699,0.38716516894099084
0.12086322076162916,0.38716516894099084
0.12086787195886921,0.38716516894099084
0.12087159317441869,0.38716516894099084
0.12087903629296078,0.38716516894099084
0.12089625201602815,0.38716516894099084
0.12090962287685367,0.387152841980696
0.12092879972274635,0.3871158610998114
0.12095196277808591,0.38710353413951654
0.12097535416112838,0.38706655325863193
0.121019992060219,0.3870542262983371
0.12107877544409049,0.3870049184571577
0.12116978204569051,0.38699259149686277
0.1212681954445715,0.3869556106159782
0.12139166486185453,0.3869186297350936
0.12155451573418447,0.3868323410130296
0.12174041286486613,0.38667209052919643
0.12199733874921213,0.38652416700565806
0.1222810822618899,0.38641322436300435
0.12262013313557366,0.3862406469188763
0.1230053661640962,0.3859817807526842
0.12346765599715831,0.38562429890413324
0.12401055408970976,0.38527914401587715
0.12466069489685125,0.38495864304821076
0.12536181777248898,0.38439160287464713
0.12613860503922594,0.38391085142314757
0.12702538137446007,0.3831712338054559
0.12805023972800567,0.3825548857907129
0.1291234684260132,0.3816673446494829
0.13036029269033733,0.3808044574288426
0.13171240667413558,0.3796950310023051
0.13315582692257655,0.3785116428139985
0.13480399712855023,0.377315927665397
0.13647357059039567,0.3756148071447062
0.1383453296477736,0.3738767057431308
0.1402289129192206,0.3719783538577222
0.1421896620353697,0.3698827706075959
0.14439587357373493,0.36768857167511065
0.14675928447298456,0.3653957570602665
0.1493131150120021,0.3626838257953971
0.15206835469417526,0.3597993170863997
0.15482800160621069,0.35647103780678724
0.15790837422129114,0.3530811237257005
0.16108115486997474,0.3490995155504604
0.1647074751446584,0.3449206760105026
0.16858291297903616,0.3407048555896601
0.1726879894568771,0.33597130283643356
0.1772013056520992,0.33058442118757936
0.1820190886614456,0.3248893655313536
0.18741257727625218,0.31876286626480776
0.19322709163346613,0.31208165378499314
0.1998432031811973,0.3047964202507304
0.2067519234233075,0.29714137790762174
0.21430921653931928,0.28904256499389813
0.22245559875735135,0.28069721287427735
0.23106080492235323,0.27126708824870877
0.24058752861708638,0.26167671313930696
0.25012281391235996,0.2510508733651369
0.2609260350275829,0.24021547526595416
0.27308182924504787,0.22958963549178407
0.2864595991509908,0.21794065801314055
0.3000719424460432,0.2056630055594591
0.31469796230055064,0.19304019821752155
0.3309419273072919,0.1802571403917508
0.3477959309494451,0.1668947154321216
0.3664555838314494,0.15265707629155725
0.38592500689274883,0.13803730138185225
0.4074314457244848,0.12381198920158278
0.42807306555550173,0.10890869420509597
0.4529672276350753,0.0945601124218779
0.4799135425206827,0.07937329733860927
0.5074746663991171,0.062349765171406384
0.5371140142517815,0.044598942346806704
0.559026069847516,0.028019180750218805


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.06234122298908866,0.48490563711894286
0.06289363555151403,0.48426463518361007
0.06343963756172595,0.4834880366850338
0.06400691630971078,0.4827853999482268
0.06453679925352798,0.4817129544025739
0.06510777858448288,0.4808623941422285
0.06567922061490447,0.47992554515981906
0.0662049842600519,0.4785695795273843
0.06677884399880007,0.47747248006114174
0.06739124750507701,0.476560284999322
0.06800494273722582,0.4755618012154383
0.06860976314166219,0.4744030669477214
0.06923376539069093,0.47328131356088904
0.0698286162518128,0.47186371312698
0.07045762852634202,0.4705817092563145
0.07110360747342392,0.4693120323459438
0.07171600138355198,0.46772185446790676
0.07241779748729202,0.46661242804136926
0.07311560562660144,0.46536740505158836
0.07378756147492764,0.46385118893532046
0.0744790911672369,0.4623472997793474
0.0751857319265841,0.4608310836630795
0.07590867326877905,0.45930254058651676
0.07662219983859016,0.457601420065826
0.07736278813915597,0.4559496073863146
0.07815795665805311,0.45449502607152104
0.07894844284188608,0.4528925212331891
0.0797412619254592,0.45117907375220345
0.08053854379313696,0.4493670105888589
0.08143943637985201,0.44799871799612934
0.08232076728447404,0.4463838861975026
0.08320511903745857,0.44464578479592715
0.0840881476400396,0.44275975987081345
0.08493850632760977,0.4405655609383282
0.08583852550397436,0.4384946316087916
0.08684836765653758,0.4368304919689854
0.08780224267049076,0.434734908718859
0.08881490738538911,0.43277492203197615
0.08983246084067839,0.4306793387818498
0.09084991922708952,0.42842350504789023
0.09196322002854994,0.4264511914007125
0.09302614856277548,0.42407208806380436
0.09413133978466813,0.4217176386474859
0.09528997277829433,0.4194248240326418
0.09643339853663266,0.4168854702119004
0.09763046388773527,0.41439542423233855
0.09890340754417735,0.41202864785572524
0.10009499826590466,0.40913181218643296
0.10133635083360495,0.4062473034774355
0.10262039548997162,0.4033381408478483
0.10397378333488014,0.4004906130197355
0.10544851062717656,0.3978896243975198
0.10685843734256822,0.39482021128409944
0.10837804487288742,0.39192337561480717
0.10997208971709914,0.38905119386610454
0.11155259228639339,0.38588316507032533
0.11320692798541476,0.38271513627454606
0.11503988711405437,0.37987993540672804
0.11692905406697283,0.3769337918962563
0.11875879422589256,0.37350689693428496
0.12075009044498934,0.3702895602973263
0.12282692101419979,0.36701058885889326
0.12485488886817554,0.3632631929292556
0.1270427380200736,0.35965139356286135
0.12937899158911154,0.3561012289979414
0.1319256834631875,0.35274829579773925
0.13456258846552102,0.34922278515340904
0.1372334850095267,0.34537677354141244
0.14001718994893575,0.3413828384058775
0.14298550815492797,0.33738890327034254
0.14616207686654273,0.3334072950951025
0.1494932196085674,0.32926543643602924
0.15306892309120876,0.325123577776956
0.15672532240568882,0.32058725638844715
0.16061390370310022,0.31592766539698974
0.16507940652354128,0.3117488258570319
0.16961227005564297,0.30699061918321563
0.1746215950675647,0.3023433551520531
0.1797265954193919,0.2970674161458526
0.18559929844342135,0.29219826682938255
0.1917162494025349,0.28677440429964374
0.19809179227149779,0.28075884767575165
0.20546746956890044,0.27507611897982076
0.21341588661639133,0.26896194667356976
0.2225479049099273,0.2629956978908571
0.23226217345639008,0.2562405236492733
0.24349196419978827,0.24951000332827927
0.25603512291718233,0.24226175067490108
0.2700575406691767,0.23431086128471582
0.28583479130217443,0.22555871947536457
0.30360116569525397,0.2157464590806553
0.32264669747849994,0.20394955807847343
0.3465465733267936,0.1916102708233177
0.3751851370663895,0.17798897969749639
0.40677543903350355,0.16103940929206267
0.44273119198353206,0.1405150204011193
0.486531117762411,0.11621858165994847
0.5281728034437697,0.08469854418598918
0.5781626506024097,0.04732320057197096


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.07466610535178655,0.4372619355793055
0.075350694584727,0.43681816500869053
0.07599782593284023,0.4360785473909988
0.0766433973240256,0.43525264105124317
0.0773244833811146,0.4345500043144361
0.07798901357121006,0.43367479013350096
0.07865886038085891,0.4327502681113864
0.07931589783313289,0.4316778225657335
0.08000146547993323,0.4306793387818498
0.0806901214102481,0.42961922019649174
0.08138037599793974,0.42848513984936454
0.08206499090771328,0.4272401168595836
0.08275115497639753,0.4259211321080335
0.08347486474765413,0.4247130899991371
0.08421579009295212,0.42350504789024074
0.0849369229929705,0.42211210137692146
0.0856503097669468,0.42059588526065356
0.08641664761033616,0.41925224658851373
0.0871504413852707,0.4176620687104767
0.0879082243866868,0.4160965447530294
0.0886425131729547,0.41433378943086424
0.08943300070514328,0.4127436115528272
0.09022234968803944,0.41105481799243127
0.0909833526588323,0.4091441391467278
0.09181740405768761,0.40746767254662675
0.09267089698041181,0.4057788789862308
0.09353944848880912,0.40405310454495025
0.09449864592736615,0.40261085019045156
0.09542293812164422,0.40090972966976074
0.09637091374410403,0.39919628218877506
0.09729170000090569,0.3972609494224819
0.09829190739050256,0.3955351749812014
0.09925633914914256,0.3935505343737288
0.10025342662462877,0.391578220726551
0.10121994597244788,0.38937169483377093
0.1022921433150973,0.38744868902777263
0.10334145527038777,0.3853161248967617
0.10443800200887533,0.38323286860693023
0.10552264540690032,0.3809770348729707
0.10666768486346329,0.37880748986107515
0.10781264891615513,0.37650234828593615
0.10907243369012183,0.3744560728769893
0.11029191480033612,0.37212627738126053
0.11153710280200063,0.3697348470840575
0.1128043586083651,0.36726945502508535
0.11411461205350773,0.3647917360058183
0.11544672007166065,0.36222772826448724
0.11684999139101222,0.3597253553246305
0.11820252792475015,0.35690248141710734
0.11971267957526546,0.3543877815169557
0.12125036115501624,0.3517744659344452
0.122882881319911,0.34924743907399874
0.12450446699473351,0.3464985269282448
0.1261975553353155,0.3437496147824908
0.1279414553814698,0.3409390678352625
0.1297360714910849,0.33805455912626503
0.13168849776848382,0.33535495482169053
0.13363331367603115,0.33240881131121874
0.1355198302512221,0.32909285899190116
0.13771520439539855,0.3262823120446729
0.13993223233104773,0.323262206772432
0.14229701387101543,0.3203160632619602
0.14453786238506314,0.31681520653821976
0.14695903965414603,0.31343761941742787
0.14964393137802717,0.31031889846282806
0.1522557196091269,0.30673175301702355
0.15504144734768494,0.3031815884521036
0.15802029367983828,0.2996684047680682
0.16099056667069228,0.29578541227518707
0.16429695461383284,0.2921489589882031
0.16757376931626689,0.28806873513060416
0.17116314300354224,0.28412410783624864
0.1754179275720545,0.28082048247722596
0.17929672508635025,0.2764320846122555
0.18371605779943131,0.2723888416355411
0.18836212495129237,0.26814836729410896
0.19334905276851777,0.2638216042306128
0.1988819324437897,0.2596181107700652
0.2046625718326855,0.25506946242126155
0.21099793373412662,0.25049616015186815
0.2177457247445774,0.24563933779569297
0.22518190519020767,0.24072088063804348
0.2330855517716992,0.23539563379066356
0.24156975613550621,0.22968825117414296
0.2508052364561302,0.22364804062966112
0.2610703975127693,0.21737361783957693
0.2718203693965036,0.2102609617494422
0.2835081786182621,0.2025442846048593
0.29603852375757117,0.1940017011205207
0.3107012901091631,0.18524955931116946
0.3262720616924101,0.17524006755174243
0.3425911599360462,0.16376366751722693
0.3622506032605497,0.15174488122973756
0.38474715636562973,0.1384317641112878
0.4101996474398393,0.12334356471037806
0.4360361279787723,0.1053338757195863
0.4654415242213364,0.08492042947129667
0.497101738956626,0.06131430050663807
0.5287797390636991,0.03397310257263662


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_raw_FingerJet.csv <==
Precision,Recall
0.10525966649253299,0.15647843398296415
0.10605172846739767,0.1561825869358875
0.1079172366621067,0.15559089284173416
0.10999439206477166,0.15474033258138875
0.11237412404748609,0.15379115663868448
0.11503651805460054,0.15260776845037782
0.11787342258049038,0.15141205330177632
0.12123839996810302,0.149932818066393
0.12518880405004218,0.1481454088236382
0.12976882091005568,0.146210076057345
0.1348006136738531,0.14405285800574436
0.14020663828541455,0.14168608162913107
0.1463538084175827,0.13901113124514625
0.15305868011303816,0.13620058429791798
0.160837708759752,0.1336735574374715
0.1699638137444007,0.1314300506638068
0.17991948525616763,0.12891535076365518
0.19087507678561455,0.12640065086350358
0.20292545142741855,0.12398456664571084
0.2156720995443393,0.12135892410290547
0.22914087055910087,0.11862233891744635
0.24332558739994836,0.11616927381876903
0.2578916355677769,0.11329709207006644
0.2741678415987249,0.11026465983753066
0.29154802184181433,0.10728153544617433
0.3084531717643624,0.10417514145186939
0.32529976496833046,0.10066195776783403
0.3435975609756098,0.09724738976615756
0.3608540925266904,0.09374653304241708
0.38044098573281454,0.09039359984221491
0.3998866855524079,0.08700368576112816
0.4193208576031726,0.08341654031532364
0.43889681407513076,0.07964449046509621
0.45948166405258045,0.0758354597339842
0.4786113853241198,0.07171825499550066
0.4990932172651433,0.06784758946291435
0.5198069575708828,0.06373038472443081
0.5383929566477209,0.05955154518447296
0.5595609330173381,0.05529874388274596
0.5770894377005721,0.050984307779544644
0.5950737370567932,0.046756160398407354
0.6113086770981507,0.04238008949373174
0.6240662224914193,0.03810263427141501
0.6372549019607843,0.034453854024136185
0.6513470681458003,0.030398284087126956
0.6644171779141105,0.02670019599866869
0.6772106398274622,0.023223993195517916
0.691533948030176,0.020339484486520468


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_raw_Leader.csv <==
Precision,Recall
0.10819832774138574,0.6260986403362795
0.10921579555553643,0.6256425428053696
0.11023212942552424,0.6250631756715112
0.11127657378060968,0.6245207894185373
0.11232882792906762,0.6238921144434993
0.11337292758199957,0.6231031889846282
0.11444439406990978,0.622338917446347
0.11557594352268327,0.6217718772727833
0.11673793496439673,0.6212294910198094
0.11790867552103948,0.6206008160447716
0.11912706776710755,0.6200707567520926
0.1203841640121668,0.6196023322608878
0.121663654730355,0.6190969268887985
0.12300185998867832,0.6187271180799526
0.12435383459653246,0.6182833475093377
0.12574633979910288,0.6178765578196073
0.12717066780404582,0.6174697681298769
0.12861015816726412,0.6169397088371978
0.13009229872738057,0.6164466304254034
0.13159897908924015,0.6158919172121347
0.13313916427289288,0.6153372039988659
0.13475455093071564,0.6149427412694304
0.13638925829242532,0.6144250089370462
0.13809163416196077,0.6140305462076107
0.13984735140358615,0.6136730643590597
0.14164512418717473,0.613290928589919
0.14348710696815342,0.6128841389001886
0.1453622425093633,0.6123910604883942
0.14731138765748603,0.6119842707986638
0.14931908810473252,0.6116021350295231
0.15136110500476296,0.6111090566177286
0.15348987071569536,0.6107145938882931
0.15564842241634122,0.6101722076353192
0.15791506900922359,0.6097161101044094
0.16025510088286693,0.6092846664940892
0.1626252679903441,0.6087176263205256
0.1650946394932931,0.608236874869026
0.16764994916401152,0.6077561234175265
0.17023438769196736,0.6071027945218989
0.1729188267753897,0.6064617925865661
0.17565741495431342,0.6057098480085795
0.17854960721559499,0.6051797887159005
0.18152980585938222,0.6045511137408627
0.18463254355820824,0.6040210544481837
0.18784341713478836,0.6034663412349148
0.19112542606085242,0.6027390505775181
0.19454800369626868,0.6020980486421853
0.19812657590534621,0.601506354548032
0.201741564426704,0.6005941594862123
0.20554964179507976,0.5998422149082258
0.20954524095892124,0.5991888860125981
0.21371354629719286,0.5985602110375603
0.21802283761913324,0.5978205934198686
0.22250856738605146,0.5970809758021769
0.22723899873197764,0.5964523008271391
0.2321208977019445,0.595663375368268
0.23715698709062127,0.594677218544679
0.24254108882233016,0.5939376009269874
0.2480517404108494,0.5928651553813346
0.2538027588175892,0.5917434019945021
0.25984055534464995,0.590609321647375
0.2662881318191939,0.5896724726649656
0.2729492215418218,0.5884644305560692
0.2799513373415378,0.5871824266854037
0.28726619835809886,0.5857648262514946
0.29498198293513234,0.5842732640558165
0.3031016152509442,0.5826830861777794
0.31163498098859316,0.5809326578159092
0.32054607508532423,0.5788740554466674
0.3301705771971161,0.5769387226803743
0.34019911246058626,0.5745596193434661
0.3510728380687403,0.5724024012918655
0.36231327190746915,0.5695548734637526
0.3742355269265536,0.5664854603503322
0.38688066401287374,0.5630832193089506
0.40040408318114046,0.5594344390616718
0.41473474874325594,0.5552802534423037
0.43000837416138066,0.5506946242126154
0.4463804942977282,0.5456898783329018
0.46315354805920844,0.5392182241781
0.48133700388974954,0.5323644342541572
0.5004058298337862,0.5243888909433823
0.5206371743137548,0.5153039212060698
0.5410480349344978,0.5040124255759773
0.5632745236414961,0.4919443314473084
0.5865051641488606,0.4781011550361796
0.6105122610479695,0.46218704929551424
0.6344956523272837,0.44345006964732564
0.6597541503953216,0.4227654302725491
0.6854476980365606,0.3993565326726083
0.7109549439443439,0.3728782219592471
0.7362021569042081,0.3433304981324655
0.7592861025548107,0.30993676269368736
0.7832364852967072,0.2741515969577062
0.8062349512102395,0.23527236418771494
0.8285141409877586,0.1935579305499057
0.8505027775824485,0.14909458476634246
0.8766083104830205,0.10246169397088371
0.9072665821715251,0.052944294466427524


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_raw_MINDTCT.csv <==
Precision,Recall
0.16178171857623727,0.26719919135140463
0.16590288572279988,0.2539230551138395
0.17146190721780227,0.24999075477977886
0.17419560589213837,0.2491278675591386
0.17488874651521186,0.24900459795618998
0.17497098109873357,0.24899227099589513
0.1749839718597841,0.2489676170753054
0.17361587609941276,0.24016616742477473
0.17720933040835632,0.2170777707925003
0.18903769380744592,0.20079385624298904
0.20216399426411158,0.19116650025270268
0.22060242573595998,0.18317862998163284
0.2411610650371017,0.1770767846356767
0.2590135457283832,0.17277467549277023
0.27846971479573207,0.1692245109278503
0.29279522708112665,0.16696867719389075
0.30519273654029944,0.16532919147467426
0.3131450873439447,0.1641827841672522
0.3178869767107877,0.16371435967604747
0.32127968977217647,0.16340618566867596
0.3234201651923171,0.16314731950248387
0.32430908065425834,0.16302404989953528
0.3250393391030684,0.16296241509806098
0.32527126442437815,0.16296241509806098
0.3252934951145677,0.1629254342171764
0.32314595537828744,0.1597943863022817
0.3183536219795115,0.15054916608113605
0.3157166261793119,0.13777843521566016
0.31953735542356987,0.12600618813406803
0.3256795716639209,0.11697052623793498
0.336840888066605,0.10772530601678933
0.3478520795968913,0.10041541856193681
0.36233903517201616,0.09295760758354597
0.37907126733311836,0.08694205095965386
0.39385887215825216,0.08222082516672213
0.4125915271966527,0.07779544642086708
0.42974147140517055,0.07438087841919061
0.44399542508577966,0.07177988979697496
0.45892697223805257,0.06948707518213083
0.4706134338588074,0.06771199289967086
0.48525831755477417,0.06634370030694131
0.4975605179208107,0.0653698704436473
0.5068955540553574,0.06479050330978883
0.5189873417721519,0.06418648225534065
0.5289729177312212,0.06380434648619997
0.5361896838602329,0.06355780728030275
0.5419259571775129,0.06333592199499526
0.5445081793074145,0.06318799847145692
0.547644539614561,0.06305240190821346
0.549978457561396,0.0629414592655597
0.5516010385114669,0.06285517054349568
0.5527572731220147,0.06276888182143166
0.5540422750054478,0.06268259309936762
0.5539199651074038,0.06262095829789333
0.5522011197716544,0.062004610283150276
0.5486359570661896,0.06048839416688239
0.5458736745043798,0.05838048395646118
0.5410843373493975,0.05536037868422026
0.5343521091184643,0.05215536900755643
0.530982905982906,0.0490119941323669
0.5275906550093163,0.045375540845382936
0.5261160036440935,0.04271291742169298
0.5251798561151079,0.03959419646709318
0.5254710397766923,0.037128804408121004
0.5298225745564364,0.03460177754767452
0.5347080440996325,0.03228430901224067
0.5364514712340799,0.030114764000345153
0.5386847195357833,0.027464467536950064
0.5431567625705835,0.024900459795618998
0.5431338028169014,0.022817203505787507
0.5454545454545454,0.020413446248289634


==> csv/res_16_0.5235987755982988_T_14_SD302h_roi_raw_Neur.csv <==
Precision,Recall
0.34016664103422384,0.4635060340470643
0.3401697184627633,0.4635060340470643
0.34016990401056696,0.46349370708676946
0.34017624493341053,0.4634813801264746
0.34017969435672857,0.4634567262058849
0.3401831442170223,0.46343207228529515
0.3401746527306457,0.46338276444411575
0.3401877109938546,0.4633334566029363
0.3402371684620259,0.46332112964264144
0.3402902907434739,0.463271821801462
0.340346904578597,0.4631978600396928
0.34044384837747954,0.4631115713176288
0.3405482358701862,0.4629513208337956
0.34072077468303885,0.4627910703499624
0.34091425352317434,0.4625075502631806
0.3412598740489971,0.46224868409698855
0.3417432866316404,0.4618418944072581
0.34238345190848074,0.4615337203998866
0.34309884483755243,0.4609543532660281
0.34407938379892383,0.46035033221157995
0.3451332351551863,0.45933952146740137
0.34650586239677894,0.4582917298423382
0.3482417014883328,0.457157649495211
0.3500269914479728,0.4555921255377636
0.3523113284277608,0.4538663510964831
0.3546635959861819,0.45180774872724133
0.35752804141501293,0.4495026071521024
0.36084485452934795,0.44688929156959184
0.36456762255671066,0.4439678019797098
0.3687992319048553,0.4403560026133156
0.37353999388037185,0.43641137531896007
0.37831156212889994,0.4319736696128102
0.3836033284645687,0.4273387325419425
0.3894095168774452,0.4220751204960369
0.39576360444704506,0.41687314325160557
0.40242740116061626,0.4111780875953799
0.40996020409436246,0.4050885692097186
0.41738378768917156,0.39878949249904466
0.4249191889509257,0.39214526090011464
0.4326043572260103,0.3847860656040827
0.4406874730332231,0.37771039039483256
0.44944408697083515,0.37024025245614683
0.4578869395711501,0.36194420817770545
0.4671228413163897,0.35343860557425144
0.4752332240140019,0.3447480985663745
0.4839121869842228,0.3361192263599719
0.4929279036484954,0.3269233139800057
0.5008834436828923,0.31799859472652636
0.5090435065993156,0.30807539168916337
0.5180276623988352,0.29825080433415924
0.5275486118916489,0.28928910419979537
0.5369106846718787,0.2793659011624324
0.5473644766425181,0.27009602702069696
0.5554908860022751,0.2588291853111941
0.5650344943631163,0.24836359602085722
0.5743184865186951,0.23762681360403337
0.583005707038681,0.22666814590190204
0.5919886325191149,0.21569715123947586
0.6005511639712815,0.20415911640348605
0.6098879726155283,0.1932744104631239
0.6185376506656587,0.1815514712227112
0.6273181818181818,0.17012437902937513
0.635793940590151,0.15883288339928256
0.6445066480055983,0.14759069561036944
0.6539007092198581,0.13638548870234088
0.6628668763102725,0.12472418426340248
0.672826880934989,0.11354363127596366
0.6820314429171125,0.10214119300321733
0.6903443745894717,0.09068944688929156
0.7016930638995085,0.07918839293418636
0.7117892540427752,0.06728054928935073
0.7183554548397539,0.05470704978859263
0.7267853313317607,0.04177606843928356
0.7386292834890966,0.029227222859115172


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.47691425202048365,0.5698450016081849


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.41768158620597756,0.4800929684029958
0.41905016632954983,0.4799283209018088
0.4222115844901867,0.4795607357828797
0.4256774452482747,0.4792122957222282
0.4290494051275364,0.47873366926528926
0.43299083433864416,0.4782588718200058
0.43701788679403913,0.47767686204836807
0.44137904157248437,0.4770221010552756
0.44583945792851254,0.47616823145609655
0.45070079883805375,0.47526841371705136
0.455854755263797,0.4743532799313841
0.4614115565641598,0.4733424208543291
0.4673171027544983,0.47207501799635476
0.4734940826237488,0.47076549601016987
0.48013173713663615,0.4694559740239849
0.4868229162516038,0.4678133280237705
0.49385815148406037,0.46629321039653243
0.5010160418972723,0.4644744298601645
0.5083849676724138,0.46245271170605445
0.5161837595457552,0.4601744497710251
0.5240547719442813,0.457800462544608
0.5323351685242379,0.4553805271783247
0.5403388435420811,0.45245133326185843
0.5487628658676307,0.4493268597509611
0.5575718121897631,0.44601859368059915
0.5662853643600735,0.44260694429553843
0.5752226151955251,0.43904213444425727
0.5844195943824908,0.43484170865816113
0.5940034211860111,0.43079827234994106
0.6037162455500564,0.42596988865234103
0.6136533672797114,0.4208428420456112
0.6237414464437943,0.4146398431636826
0.6335692197906756,0.4079467307898485
0.6442643445273095,0.4005720543413334
0.654896548198699,0.3924354045733715
0.6659054137731288,0.3829509427026696
0.6763008192275061,0.3723637254751804
0.6867744337845534,0.3601644943407208
0.697044183143522,0.3463762233692239
0.7076568975967761,0.3308074619779143
0.717315819932308,0.3132399565024276
0.7270140746552229,0.2945007734603544
0.7356795592603632,0.27406150924323414
0.743833745357671,0.25230889402827344
0.7513153454890835,0.23019252270603913
0.7590515007633374,0.20750945765878911
0.7665607160364977,0.18561134000091897
0.7734103003517633,0.16416504571839916
0.7799418000415714,0.14367600434975725
0.7865366939190169,0.12450797200226678
0.7936011820196625,0.10694429553843562
0.799703364120542,0.09083947251535433
0.8055589026790376,0.07679465776293823
0.8109044760091766,0.06361137063301221
0.8160133246088871,0.05252638189030647
0.8170513775130305,0.042015744895927465
0.8176171654432524,0.03326645326308373
0.8214024835646457,0.025834341639735952


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.40313894313082294,0.7185676433199063
0.40670820438640054,0.7180775298280008
0.410390929832321,0.7176639965692055
0.41410994793336353,0.7171891991239221
0.4178573980138601,0.7166378214455285
0.4217262193320872,0.716163024000245
0.42566056470824015,0.715661423473373
0.4296960369549864,0.7152019420747117
0.43382106867958203,0.7147539477110169
0.43801833363075393,0.7142829792773889
0.44227429319818923,0.7137584046805838
0.4466569481674715,0.713302752293578
0.4511372393170264,0.7128432708949166
0.4556773201128704,0.712322525309767
0.4602638101676113,0.7117290285031628
0.4649514577690101,0.7111355316965585
0.4697385840963343,0.7105343768666432
0.4746374492812984,0.7099370510483833
0.4796440426071782,0.7093282381951571
0.48473221464733107,0.7086696481904091
0.48987286765835897,0.7079038458593068
0.4951325120313149,0.7071303855048935
0.5005263614855332,0.7063684121854467
0.506016586115993,0.7055758067727558
0.5116621033759086,0.7048176624649646
0.5173636517138516,0.7039255027492304
0.5231626730040948,0.7029835658819745
0.5291503373601066,0.7020799191312739
0.5351782076053563,0.7010345989493192
0.541354496727768,0.6999816207440536
0.5477728602505438,0.6990205388185201
0.554269989205297,0.6979522445666324
0.560869391013293,0.696795883046668
0.5675804037607681,0.6955361382120047
0.5744068081223485,0.6941844970976092
0.5814420534110517,0.6928596590648022
0.5885482025691088,0.6913893185890858
0.5958642949029568,0.6899266361366804
0.6031579300624202,0.6881844358334227
0.610865092450028,0.6866490021595626
0.6188203393582214,0.6850944234274249
0.6268220038354279,0.6833445651008562
0.6348674587034857,0.6813611370633013
0.643257704005249,0.6794619472821676
0.6516836133215443,0.6773253587783922
0.6603523437148893,0.6751389931230951
0.6691268036879205,0.672772663919989
0.6781349622909735,0.6703374125070837
0.6871521811101827,0.6675766951034598
0.6964479833129424,0.6647968326415585
0.7058345482686661,0.6617948875036376
0.7151472049973591,0.6584176992234765
0.7247405951165362,0.6549677597218606
0.7344571778950368,0.6512765924859475
0.7442495212520085,0.6473327104807707
0.7539007952009555,0.6428987149836884
0.7637938854705475,0.6383383621019743
0.773958956899132,0.6336669678822502
0.7839663011500401,0.6285322632522093
0.7937051676182111,0.6228040618155641
0.8034847585460386,0.6167657104348225
0.813113198402049,0.61023341655052
0.8223865244338623,0.6030731647547135
0.8313541605402313,0.5953691933038244
0.8398163820917761,0.5870296059181204
0.8480561203284545,0.5781539569006449
0.8561393196526229,0.568857116601063
0.8636390532544379,0.558863396180178
0.870213826992313,0.5478971067987931
0.8761854122357062,0.5363181755525264
0.8820607637994125,0.5242567888376652
0.8873520017530695,0.5116669985143435
0.8920089353012923,0.4984530792911734
0.8963976720805427,0.4847873366926529
0.9001927121115532,0.47040173990289624
0.9039552743321154,0.4556638740408326
0.9067652209583011,0.44013340276607804
0.9099389848324341,0.42427746550060497
0.9127786961772691,0.4080424560812363
0.9150584337079658,0.39124841096016294
0.9169531000544693,0.37386086903248533
0.918488731684665,0.35595641053131366
0.920172273552047,0.33786815947067744
0.9214466458192908,0.31930128195310226
0.9226346545014168,0.3004663736196413
0.9241039967784154,0.2811758128991745
0.9251460086453379,0.2614181127567352
0.9260722099050024,0.24150342313642004
0.9266214069045212,0.22106798793095525
0.9271652149281212,0.20052534039913616
0.9273313295894962,0.17956915960852185
0.9278569670388687,0.1587699682957835
0.928416317667132,0.13751129558438377
0.9282262996941896,0.11622199077973994
0.9280516475724895,0.09522369086091498
0.9266190476190476,0.07450873780459788
0.9262972849794908,0.05447534882296182
0.925458946943716,0.03513118193931782


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.418761300769127,0.5941553966090273
0.4188596432032349,0.5941553966090273
0.41978588647167203,0.5941094484691611
0.42288009204603394,0.593883536781486
0.42570598885143396,0.5933206720681258
0.4265375305330583,0.5930717863105175
0.4269384177318121,0.593060299275551
0.4273781864138323,0.5930411542172734
0.42795404179124275,0.5930143511356849
0.4288439917811709,0.5929798900307852
0.43040796528806624,0.5928994807860195
0.43295137034001885,0.5927195172382105
0.4372864205138062,0.5923787352008699
0.443637428445113,0.591712487172811
0.4501283996731645,0.5906250478626457
0.45525310241213285,0.589407422156193
0.4599316927191875,0.5873091237689727
0.4631745906346568,0.5836715626962369
0.4653749661804855,0.5795821782481506
0.46712323663818794,0.5761360677581903
0.46843072193164986,0.5740645724525586
0.4685361234554012,0.5740645724525586
0.4688430362012459,0.5740492564059365
0.4693596410758957,0.5740186243126925
0.4700067097680427,0.5739803341961373
0.4709475126144411,0.5739535311145487
0.47225364494874855,0.573865463846472
0.4738100206787957,0.5737773965783952
0.47607939847330183,0.5736089200655526
0.47907448466059427,0.573356205296289
0.48302893971618616,0.5730766874454366
0.4878476866562706,0.5725827449418756
0.4934556962861655,0.5719471290070607
0.4989678787817959,0.5710626273146375
0.505418521801442,0.5698411725965293
0.5118449909653926,0.5683516870625355
0.5182829833007477,0.5663835750716025
0.5239359619587269,0.5636458317379118
0.5284934068274441,0.5605979384601246
0.5327064085643056,0.5563592225574735
0.5355943561297047,0.5508645908318145
0.5372500368774797,0.543884302583817
0.5374230068118584,0.536210963226172
0.5371298777570777,0.5287941676494463
0.5366194529066298,0.5233952612151751
0.5363942256366864,0.5194437211866872
0.5365007589424078,0.5169893247155044
0.5365287178956913,0.5165643044217426
0.5365756650120911,0.5165643044217426
0.5367083068109484,0.5165604754100871
0.5368690828196322,0.5165528173867762
0.537107524227391,0.5165375013401541
0.5373957246093906,0.5165183562818765
0.5377810203845679,0.5164953822119435
0.5382571011277205,0.5164724081420103
0.5388100489020999,0.5163881698855891
0.539499899979996,0.5163345637224119
0.5404377279833247,0.5162388384310241
0.5415851409607914,0.5161507711629474
0.5430591932949188,0.5160397298249376
0.5448428135842709,0.5158903983703726
0.546937051805771,0.5157372379041522
0.5491142988828297,0.5154921811581994
0.5521108152354537,0.5152356373772802
0.5555927454845228,0.5148259331301405
0.5598676368849658,0.5143817677781011
0.5647014765224929,0.5138648512046071
0.5696542578061905,0.5131564840483375
0.5759488221518115,0.5122681533442588
0.5828934672796413,0.5112113461273377
0.5908338694292242,0.5099133111761193
0.5995313833221221,0.5084850898286134
0.6088367276492924,0.5065208068493361
0.6177938045710749,0.5044607985786709
0.6285870456408855,0.5019834280375549
0.6402392278660167,0.49884746749169107
0.652914838950668,0.49527117060544334
0.6659152178768628,0.4908792942365717
0.6795985403415515,0.48561823222189887
0.6920462383093773,0.4802461288692163
0.7065729176797698,0.47289825550228975
0.7215765658490116,0.46406089660136923
0.7367137435450756,0.4534009281524253
0.7518155137364613,0.44040526259361934
0.7670215707964602,0.42479821108575455
0.7810700733990653,0.4082760257922225
0.7962050836067518,0.38561210580325006
0.8102275189599133,0.3579360095572131
0.8231440623602823,0.3242789971052672
0.8336560090423806,0.28523456525401664
0.8408441208198489,0.2387656798027293
0.843772450087712,0.19338040464995176
0.8406556192712331,0.14257707800462543
0.8336619180870007,0.10038519857254445
0.8292121379564397,0.06895284189245073
0.8256053935057788,0.045951968877793264
0.8148227712137487,0.029046882418710084


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.474721593181702,0.6044209768574536
0.47472444852111934,0.6044209768574536
0.4747273038948853,0.6044209768574536
0.47472873159464923,0.6044209768574536
0.4747301593030005,0.6044209768574536
0.47473301474546553,0.6044209768574536
0.4747342905090434,0.604417147845798
0.4747400015639004,0.604417147845798
0.47474142934908464,0.604417147845798
0.4747454089397102,0.604409489822487
0.4747522444621562,0.604401831799176
0.4747530648828788,0.604386515752554
0.4747638813691873,0.6043711997059319
0.4747921404420701,0.6043635416826209
0.4748045400260513,0.6043520546476544
0.4748249055332258,0.6043252515660658
0.474850838104809,0.6042946194728217
0.4749056592417832,0.6042716454028886
0.474983069213057,0.6042410133096445
0.4750662331406551,0.6042103812164005
0.4751542601085919,0.6041567750532233
0.4752776798705817,0.6040916818550796
0.4754440268480649,0.6040227596452804
0.4756526747829444,0.6039308633655481
0.4758742018419496,0.6038313090625048
0.47617451184705295,0.6036781485962843
0.4765662557711321,0.6035288171417194
0.47701100710800043,0.6033450245822548
0.47751298289865,0.6031114548712686
0.47817820675579636,0.6028549110903494
0.47883136603341825,0.6025141290530088
0.4796622006971914,0.602207808120568
0.48056105973873475,0.6017483267219066
0.4816201956995184,0.6012046070668239
0.48282082063594667,0.6005957942135975
0.4841398106974775,0.5998989140922945
0.4856317290652166,0.5991331117611922
0.4873466484916731,0.598233294022147
0.48928382112622604,0.5972951861665466
0.49122928830676976,0.5959703481337397
0.4935660508677648,0.5946646551592103
0.49604955115086646,0.593067957298862
0.4986503328963598,0.5913334150189153
0.5015818402781171,0.5894610283193702
0.5045600602526533,0.5874201651069826
0.5077394956866186,0.5850385198572544
0.5112305540989337,0.5823428956517743
0.5150350864058044,0.5794864529567628
0.5191002634519096,0.5764079275857316
0.5236522767262156,0.5731915577951019
0.528318845007478,0.5694391263727007
0.5331999581095868,0.5653535709362699
0.5387414367811864,0.5606860057282015
0.5443589224225238,0.5556853165061034
0.550730191332738,0.5502978971067988
0.5573466442900388,0.5442518877027461
0.5649952528844762,0.5377540549233432
0.5727400925508555,0.5303027982417179
0.5809628941379046,0.5219287497511143
0.5903474342200902,0.5131373389900599
0.5996321331258186,0.5030555513010981
0.6099609903972708,0.49154171325297513
0.6201666840192565,0.4789595809529644
0.6308593344003991,0.46482286992081606
0.6419660501092067,0.44904734190010875
0.6536513859275054,0.43196994991652754
0.6655479190059598,0.41305846134995633
0.678710659562498,0.39263834219111365
0.6916413939116502,0.3702539400529935
0.7040229437161962,0.345897596912285
0.7173092235378727,0.32079842551040727
0.7306890148088186,0.2937847482807738
0.7433056623275945,0.2643396486498905
0.7550906796644976,0.23371138441745418
0.7667225909986141,0.2012337075554058
0.7789649891370161,0.16748862783538312
0.7902554420762914,0.13302752293577982
0.8027181197593591,0.09860470815273162
0.8133634186774729,0.06763183287129926
0.823704364636776,0.04241779111975617
0.8243099787685775,0.02378582040403731


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.3143498009690315,0.7072605719011809
0.3174662662222123,0.7070882663766829
0.3206490684793992,0.7069236188754958
0.32387329764104505,0.7067053652111317
0.32715798731477064,0.7064717955001455
0.33049609805485125,0.7062037646842597
0.33388934468538267,0.7059012727634743
0.33734256004686586,0.7055719777611003
0.3408756098102648,0.7052503407820373
0.3444661916381001,0.7048865846747637
0.3481143428013532,0.704476880427624
0.35182516948617415,0.7040288860639292
0.35560092897232437,0.7035387725720237
0.3594496389919967,0.7030218559985296
0.3633534898184332,0.7024360172152364
0.3673450573676036,0.7018425204086322
0.3713666269155573,0.7011264952290515
0.3755188255145148,0.7004679052243035
0.3796675324675325,0.69961786463678
0.3839538352466966,0.6988290882357446
0.38832887404352495,0.6980058507298096
0.3927701538003508,0.6971022039791089
0.3973099658009462,0.6961717541468196
0.4019561396129341,0.6952183302445972
0.406690922794629,0.6942074711675422
0.4114915092409466,0.6930932287757884
0.4164754136135306,0.6920632246404558
0.4215282044333767,0.6909221791671134
0.42664800089065125,0.6896624343324501
0.43188670406361485,0.6883605703695762
0.43720040453764514,0.686936178033726
0.4426386375100139,0.6854658375580095
0.44823311845872427,0.6839878390589821
0.4538443317533372,0.682280099860624
0.4595238279946937,0.6804230292077009
0.4653690510266517,0.6785506425081558
0.47135849429037086,0.676620820633778
0.4775303128031958,0.6746795117244336
0.48381339546874225,0.6726118454304575
0.4902329149506256,0.670444624833438
0.4967901361096165,0.6681740209217197
0.5034109927784245,0.6656928213689483
0.5102565084565008,0.6631963057695548
0.5170807174081203,0.6603666661561318
0.5240640242227418,0.6574298142163545
0.5312544682544122,0.654424040066778
0.5386758875758382,0.6513761467889908
0.5461720905467982,0.648083196765251
0.5539959077062759,0.6448323658697217
0.5620378695366283,0.6414743226478381
0.570189069302593,0.6378788807033129
0.5783838355609275,0.6339579727680691
0.5869098406266497,0.6300217487862033
0.5956959156381975,0.6259706544546721
0.6047473810827216,0.6217970317501647
0.6139525851236397,0.6173706942763934
0.6230167232157813,0.6123891501125729
0.6320439874162178,0.6069596115850576
0.6409749643719043,0.6010361305539814
0.6502527365848759,0.5950284112664839
0.6603983250098681,0.5893729610512934
0.6707634878151852,0.5834494800202171
0.6812302268824008,0.5771430978235897
0.6919708571508175,0.5705916588810096
0.7031010527823534,0.563864085402276
0.7141193695464193,0.556543015116938
0.725104742243002,0.5487011992464506
0.7360890882537033,0.5403616118607465
0.7469969646739716,0.5314706467966488
0.7577096673781573,0.5219517238210473
0.7678828005563411,0.5115827602579223
0.7766813845539646,0.4990925242376438
0.7878097285011981,0.4884248977653888
0.7979911286600687,0.4766851480295906
0.8071952031978681,0.4639230521817708
0.8159467931646693,0.45049470830589206
0.8239433054922805,0.43627375901732246
0.8313830952506855,0.4214057067589714
0.8377230783828448,0.4056684688548192
0.8441950547855442,0.38970531926299184
0.8496694402288625,0.37301465745661727
0.854780865503099,0.35592194942641403
0.8598766992745872,0.3385918426735691
0.8647360439084278,0.3209400989416612
0.8694806692960965,0.303031811428834
0.8727676473352759,0.28443047280635925
0.8768496540578758,0.2659248594752722
0.8797598744798417,0.24690232957069122
0.8832101623482622,0.2278874576894212
0.8857640131429129,0.2085088297008776
0.8878650997894434,0.18890811903631435
0.8901888920214266,0.16926146023188496
0.8928432649889141,0.1495650242759339
0.8954754479623659,0.12973840192369546
0.8979924206833912,0.10978542218682513
0.8998424228448442,0.08964864989049026
0.9017453135100194,0.06943912637270068
0.9058011827654182,0.04926406395981069
0.9087622032059781,0.028870747882556554


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.3704430693016725,0.6677107105114028
0.37410464063311405,0.6675422339985603
0.3778208935810445,0.6673392963808182
0.3815973629165617,0.667105726669832
0.3854453225802882,0.6668606699238793
0.3892882383989837,0.6664662817233615
0.39322817772473284,0.6660986966044324
0.3971672527286727,0.6655856090425939
0.401200619943041,0.6650878375273774
0.40529823594524284,0.6645479468839504
0.40947687570544095,0.6639927401939012
0.41371257184748633,0.6633762693173638
0.41793283338767523,0.6625836639046729
0.42222955145118735,0.6617565973870825
0.4266057993652928,0.6608988987762479
0.43100399878960965,0.6599148427807814
0.43549109571880845,0.6589078127153819
0.44010071153777197,0.6579199277082599
0.44470544311870946,0.6567597371766399
0.44941242555246697,0.6555804015867425
0.454143399716677,0.654267050588902
0.4590659015299146,0.6530532538941048
0.46400763358778624,0.6516901257447427
0.46909065801284267,0.6503423136420027
0.4741836457712445,0.6488260250264202
0.4794541525582345,0.6473633425740148
0.48481756356675154,0.6458355669234657
0.4902135049843084,0.6441546308066962
0.4957113690822655,0.6424124305034384
0.5013723751078722,0.6406778882234917
0.5071579676842835,0.6388973978036789
0.5129841895404883,0.6369560888943346
0.5187588990940527,0.6347429201574489
0.5248038624019312,0.6326446217702286
0.5307443261336446,0.6302055413456679
0.5370129019582159,0.627931108422294
0.5434337924451111,0.6256030693357431
0.5498972723094807,0.623095066701383
0.5564758725841678,0.6204836807523242
0.5631547164015512,0.617742108406978
0.5699313233128073,0.6148665206536889
0.5767931270981482,0.6118339434225237
0.5838284870696937,0.608736272993215
0.5909948763178252,0.6055160741909298
0.5983633686757438,0.6022422692254675
0.6057249779182744,0.5986927754208083
0.6133902639222124,0.5951739137093933
0.6209230224824375,0.5912491767624941
0.6286425178001221,0.587228714524207
0.6365148766479681,0.5830665788546661
0.6447230395292312,0.5789235882434026
0.6526970864068586,0.5742751680936117
0.6607897414478742,0.5694429553843562
0.6689737491830658,0.5643924890107366
0.6771098083594606,0.5590088986230874
0.6853670449103074,0.5534261996293517
0.6938102375304978,0.547694169181051
0.7027124971455236,0.5420080868726165
0.7110881787773112,0.5356059793846012
0.7193589216048836,0.528820970731035
0.7271727231463434,0.5214118331776202
0.7350827215952668,0.5137844419598413
0.7424978629594637,0.5055367508538696
0.7498483456678857,0.4969750807921459
0.7570842267190127,0.48807645770473723
0.7638075799611347,0.47859199583403533
0.7707453670201051,0.4689888346020125
0.7768402620143978,0.45864284510882053
0.7830075067239373,0.448120721079475
0.7887675226784394,0.43714677367477905
0.7943606847739917,0.42587799237260876
0.7998758232254917,0.41436032531283024
0.8050947413568617,0.4024980472040557
0.8099729815638906,0.39027967101131855
0.8153031904352995,0.37808809790017
0.8203275364311245,0.36556722978664746
0.8249876852805517,0.3527055796357844
0.829085807809212,0.33944188326109265
0.833600782778865,0.326208818979645
0.8365205080329113,0.3122137813787505
0.8408069089693689,0.2986016449434072
0.8447433596146418,0.2847099906572116
0.847701597896683,0.2703703420073211
0.8511244893023966,0.25605366742736363
0.8540823097653129,0.24148810708979798
0.8573288771214028,0.22689191465898823
0.8594635729705384,0.21189750501600527
0.8620539380835052,0.1969298984546109
0.8641352822323752,0.18177467032209646
0.8670530592734226,0.16668836439938123
0.8699428320140721,0.15149484615031167
0.8725033125582765,0.1361519964466772
0.8751804152325968,0.12073256650993246
0.8765775264385444,0.10505276378061294
0.8780809031044214,0.08934998698136037
0.8792219679633867,0.07355914291403103
0.8823426369263109,0.057860195126433964
0.8842122238348653,0.04198894181433888
0.8887586296730494,0.026125346525554823


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_raw_FingerJet.csv <==
Precision,Recall
0.3353970047586459,0.5648481413977424
0.3368192855853818,0.5645686235468901
0.3399846224535268,0.5638104792390988
0.34362031255841774,0.5630676509779295
0.34749351925284977,0.5620338178309415
0.35196655534465776,0.5609195754391877
0.35703939992721356,0.559717265779357
0.36268941514226505,0.5582201222220521
0.369217635655468,0.5564319737789282
0.37653585969145015,0.5545557580677276
0.38506380673006857,0.5523847084590525
0.3942522329089456,0.5498116126265489
0.40485865524120423,0.5470623822578916
0.4164315999976542,0.5437924063040848
0.42894672030210984,0.540177819301282
0.44300293574266697,0.53619564717955
0.4582145778903755,0.531868864008822
0.4746009859009273,0.5271668376958539
0.4918639826643158,0.5223422830099095
0.5099481066872125,0.5169969827388154
0.5283055440178801,0.5113759936285246
0.5466451425969618,0.505674595273468
0.5653123672645002,0.49941799022836225
0.5832056500965557,0.4926176655281739
0.6015334396113262,0.4854574137323674
0.6204328427914186,0.47815548850530704
0.6384227490122687,0.47022943437839826
0.6562751670548288,0.461797950712962
0.67345068257637,0.45296059181204146
0.6908660355862546,0.44348761697630606
0.7071785225504471,0.43329861696099004
0.7231082879374882,0.42237061769616024
0.7384902387311727,0.410772541391616
0.7529104472212375,0.39844312386086905
0.7673655868870465,0.3852253756260434
0.7809833106349373,0.371081006570584
0.7929480834215107,0.3558070790767487
0.8051130115510802,0.33920831355010644
0.816325339868137,0.3214302124335667
0.8265376569037657,0.30255701398355056
0.8359681781660575,0.282856749015944
0.844794149980854,0.2618737651437411
0.8529958355376497,0.24077591092187284
0.8594237695078031,0.21929515553445345
0.8661236143768895,0.19745830206307147
0.872477620998331,0.1761498522001501
0.8779835701502835,0.15591735461242745
0.8836165199057423,0.13640088220428542
0.886946553947557,0.11850791073808029
0.891371237458194,0.10205081864269194
0.893331220034077,0.0863250677735063
0.8966377848935769,0.07290821093259407
0.9003597327699423,0.06037585578410501
0.9033340322918851,0.04948614663583036
0.9058854486448558,0.039546032378122556
0.9084617102031703,0.03116049685255242
0.9084976798143851,0.023988758021779417


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_raw_Leader.csv <==
Precision,Recall
0.4189050129571947,0.8089782665298433
0.4229116266401782,0.8085915363526367
0.4270215266721557,0.8082430962919851
0.43120929158415133,0.8078908272196781
0.4354743458437954,0.8075194130890935
0.4398054545340736,0.8071020508186427
0.4442481160202588,0.8067344656997136
0.4487787933485207,0.8063477355225069
0.4534106232740088,0.8059495183103338
0.45811156891610555,0.8054823788883614
0.46292916104286713,0.805045871559633
0.4678594727221316,0.8046017062075937
0.47288010412022463,0.8041192507389993
0.47800251894331924,0.8036253082354383
0.48324013980181685,0.8031237077085662
0.4886252919430705,0.8026795423565269
0.49410122032331255,0.8021473097364108
0.49968851664705477,0.8016074190929837
0.5053533811336799,0.8009832901931353
0.511180561669161,0.8003936223981866
0.5171628339968705,0.7998039546032378
0.5232566593544343,0.799168338668423
0.52960741797722,0.7986858831998285
0.5360060078595972,0.7980119771484584
0.5425668017249241,0.7973112680154998
0.5493005718993077,0.7965914138242637
0.5561620962044826,0.7958217824815059
0.563230830573435,0.7950866122436476
0.5704138594802695,0.7942557167144016
0.5779172615329705,0.7935818106630317
0.5854715961956691,0.792685821935642
0.5931817790604935,0.79169793692852
0.6011171688298835,0.7907368550029866
0.6092354684052097,0.789691534821032
0.6175843550694001,0.7886423856274218
0.6262055528494885,0.7876123814920892
0.6349901690429965,0.7864751650304024
0.6439804550850066,0.7852269072307057
0.6531797993720806,0.7838637790813435
0.6625160915850333,0.7823206873841724
0.6721758363466755,0.7808120567919009
0.6819025848661984,0.779000934278844
0.6919266643030518,0.7771630086841984
0.7021067016280634,0.7751068294251888
0.7124694238446361,0.7728821736533366
0.7230692389785014,0.770504357415264
0.734013707502534,0.7680691060023587
0.7449258399156077,0.7651973472607251
0.7561177587844254,0.7621571120062489
0.7673737772717768,0.7587646076794657
0.7787497038148645,0.7550619534085862
0.7902497985495568,0.7510223461120216
0.8019145681530339,0.7467185370112267
0.8135328496573963,0.7419246144185263
0.8250501792729581,0.7365946301940544
0.836570912629189,0.7308319676525096
0.8478616467762247,0.7244145441178723
0.8586851877320864,0.7171930281355776
0.8693716098275118,0.7094277924982003
0.8792570700881809,0.7005904335972799
0.8890891364079534,0.6913586864958416
0.8983102189596764,0.681299872876813
0.9062877151544346,0.669950682329877
0.9135600251013093,0.657762938230384
0.9205370022293133,0.6450850806389855
0.927127575900582,0.6318826484507819
0.9328022108263426,0.6177880565468441
0.9376719425488584,0.6029429783584261
0.9423802888658364,0.5878528434240554
0.9462386704078336,0.5720351962751374
0.9497006771565966,0.5558078448790799
0.9528632513328462,0.5392665145272703
0.9560511918855118,0.5225949977791733
0.9587765860884593,0.5055673829471137
0.961212258283388,0.4881989860777136
0.9633902609159096,0.47065445467216005
0.9653886027280965,0.4528304054157541
0.9673227105883956,0.43491445987961586
0.969263645267563,0.4168185507956686
0.9707750715931457,0.39848524298907967
0.9724391319257336,0.38003706483282534
0.9740046645064085,0.36139360708213997
0.9754621958663993,0.3426391079934447
0.976750635544257,0.32365869721707435
0.978196172954892,0.3045710741143496
0.9793874063362692,0.2852690263589162
0.980464722084893,0.26577935703236283
0.9813061274360071,0.24602165688992358
0.9823767286282472,0.22603421604815366
0.9831728573255623,0.20604677520638373
0.9845439240583356,0.1858563967468717
0.9851665905979005,0.16529843316843057
0.986308157730023,0.14480939179978863
0.9868665630618277,0.12400637147539477
0.988363129106861,0.10309230981299107
0.9890697781672277,0.08211698396409918
0.9907212668563652,0.06132545067467186
0.992022524636321,0.040472653198756335


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_raw_MINDTCT.csv <==
Precision,Recall
0.390160631331505,0.6139169257631221
0.39136581732941017,0.6137063301220689
0.39424746396353133,0.6129596728492441
0.39639849573734404,0.6122666217395966
0.3985230919735864,0.6114510422569727
0.3998992514028365,0.6109762448116892
0.40097881250487016,0.6108077682988468
0.4043989066184103,0.6100994011425771
0.40917365991075083,0.6084414390957406
0.4142493532176929,0.6063546277434868
0.42039560744471954,0.6033411955705993
0.42657392175873976,0.599722779556141
0.4327556952518706,0.5957176333644759
0.43911984470522697,0.5915937878114901
0.44590132485364986,0.5873971910370496
0.45185382926973955,0.5833039775773078
0.45875831754820534,0.5786632154508279
0.46568507132049325,0.5739075829746826
0.4729807955318919,0.5694046652678011
0.48040930814413746,0.5646452037800003
0.48801521876981613,0.5598934003155106
0.4891775906948385,0.5591122819377862
0.4893673355162833,0.5590893078678532
0.49009108214179004,0.5589591214715658
0.4917676328404701,0.558557075247737
0.49440879926672776,0.5576495994853808
0.49799225707339323,0.5560682176716546
0.501973679646472,0.5541192507389993
0.5068820833318655,0.5509181969949917
0.5125404559774379,0.5469513409198817
0.5188674064501012,0.5426666768773644
0.5256211151069714,0.5378114900981759
0.5328436106129582,0.5324355577338378
0.5395563111854553,0.5273774333369071
0.5476924439007115,0.5211093412568348
0.5562795128821142,0.5142247783002252
0.5652385568304588,0.506834785805088
0.574333939877252,0.4991346433658544
0.5826447405418643,0.4919207854068708
0.5924030665658875,0.48316766476237155
0.6023264974639038,0.4742498966166853
0.6125723396418715,0.4648803050956487
0.623485173818776,0.45585149561195265
0.6355753456761191,0.44652402321912665
0.6469709825216359,0.43795469513409196
0.6603729025706425,0.42827495366895896
0.6755611557894476,0.41878666278660154
0.6881442306458031,0.4105351426689743
0.6881972348100697,0.4105351426689743
0.6882928457706332,0.4105236556340077
0.6885364882397523,0.4104738784824861
0.6889518814197745,0.4104049562726869
0.6894545828936192,0.41025562481812194
0.6902159200773446,0.41003737115375777
0.6911251776256297,0.4097042471397283
0.6922010802689015,0.40924476574106694
0.6933738617616877,0.4087699682957835
0.6947257232651092,0.4079735338714371
0.6961694433343597,0.40688609456127184
0.6976531264202768,0.40555742751680934
0.6993285120543024,0.40396072965646107
0.7012912443750083,0.40219172627161476
0.7030233731293088,0.40021595625737083
0.7051054843725598,0.39761605734327854
0.7071554497623082,0.3947213245317119
0.7095164044819016,0.39133647822823975
0.7117865210445944,0.3872930419200196
0.7136371411466202,0.38339510805470894
0.7161820983412065,0.3790721538956365
0.7184141021019254,0.3738991591490404
0.7208010065003145,0.3685423718429799
0.7233413544173255,0.36256528464872645
0.7255918141161228,0.3559640685546247
0.7279794190501223,0.34997166531374924
0.7303559902280397,0.3422715228745156
0.7330121980950459,0.33386684229066793
0.7353336396501053,0.32477676862048366
0.7381182882446798,0.31529230674978176
0.7409342805073084,0.30511862278108776
0.7432164384616866,0.29554609364230905
0.7456937678903229,0.2842849703634498
0.7482773493798458,0.27235377004487604
0.7502568918844262,0.2599975494325405
0.7526933177706449,0.24692147462896877
0.7548063837684028,0.23361183011441086
0.756232723271017,0.22102586880274463
0.7580208844347887,0.2070767793417163
0.7596892194207631,0.19243846778269594
0.7612256285695529,0.17760104761758894
0.7637506736123585,0.16280191756903709
0.7658683470596447,0.1470570216415739
0.7681904425715924,0.1333223568332542
0.7698797298315213,0.11740515538129298
0.7718128654970761,0.101070591658881
0.7728099000209746,0.08464796066839228
0.7720893630044157,0.06762034583633272
0.7750631350208492,0.050531466817785
0.7738486149701103,0.03519244612580601


==> csv/res_8_0.3141592653589793_I_14_SD302g_roi_raw_Neur.csv <==
Precision,Recall
0.6011474398964347,0.6383192170436967
0.6011481693838326,0.6383153880320411
0.6011467310951643,0.6383115590203856
0.6011452927961227,0.6383077300087302
0.6011438544867079,0.6383039009970747
0.6011481900860421,0.6383039009970747
0.6011510874386501,0.6383000719854192
0.6011539848539488,0.6382962429737636
0.6011633861533247,0.6382924139621081
0.6011721004039239,0.638269439892175
0.6011923869017778,0.6382426368105865
0.6012054407144635,0.6382196627406533
0.6012300699805209,0.6381928596590648
0.6012482637949385,0.6381315954725766
0.6013069065428317,0.638097134367677
0.6013518878070258,0.6380320411695333
0.6014504524993051,0.6379592899480786
0.6015701172171225,0.6378673936683463
0.6017594566277683,0.6377640103536475
0.6020179453253223,0.6376414819806712
0.6023545415735052,0.6374998085494172
0.6027275229224909,0.6373083579666416
0.6032676681424112,0.6370594722090334
0.6039100890175384,0.6366880580784487
0.6046224770859182,0.6362630377846871
0.6056909827723935,0.6358150434209922
0.6069156738447357,0.6353019558591536
0.6083633720716819,0.6345974177145395
0.6100575379931368,0.6337320610803939
0.6122533656375262,0.6328130982830712
0.614628202644091,0.631591643564963
0.6173080240293392,0.6303318987302997
0.6202711431604157,0.6287428588932624
0.623716622665158,0.6268857882403394
0.6274527895675709,0.6249253342727176
0.6314792090588546,0.6226585593726547
0.6359089124460149,0.6201697017965723
0.6411290001987676,0.6175276837542694
0.6465673517729239,0.6145563707095925
0.6523872760332604,0.6113476589422738
0.6586790331880157,0.6080279058369453
0.6650498529275426,0.6042754744145441
0.6716144817863555,0.6001363128149362
0.6787640272954153,0.5956793432479208
0.6860520409750461,0.5910921872846181
0.6937803380182107,0.5861259591674197
0.7014923992618937,0.5807959749429478
0.7091507589424866,0.5749529031566372
0.7174238545581004,0.5687384172397421
0.7261319457497007,0.5621180560873628
0.7347849881928468,0.55521051906082
0.7439469923346759,0.5481383345330904
0.7525451025773663,0.5403309797675024
0.7613372347887077,0.5320067084284205
0.7704620415527302,0.5232459297606102
0.7793804132514653,0.5137308357966641
0.7885543071161049,0.5038596437487556
0.7975363664500155,0.49333751971941003
0.8058663867052467,0.4820189612657181
0.8137252299483695,0.46950192216385106
0.8211387714053481,0.4564488214302124
0.8287563708307348,0.4426873535403042
0.8358416611812578,0.42786142041016373
0.841963069116196,0.41168384616562775
0.8479818967290681,0.39458348011211347
0.854240828582619,0.37580983596514067
0.8585665857770038,0.3549340644192921
0.8634298750247966,0.3333192936239298
0.8685525553863641,0.3101346280498078
0.8732475131655939,0.28571702072261107
0.8774863147541833,0.25962996431361135
0.8819245584708191,0.23231379516319248
0.8852576734244013,0.20297973687031903
0.8888314271506713,0.17110321483818597
0.8892119510727893,0.13583801749092525
0.88909426987061,0.09945474874025517
0.8849734042553191,0.06625338867531513
0.879261599866955,0.04048796924537838
0.8752937720329025,0.022817080455192904


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.11885153851912855,0.35224289042564993


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.07928168879549145,0.3478668195209743
0.07997809674316729,0.3474846837518336
0.0814618944734388,0.34672041221355226
0.0831261427585042,0.34578356323114284
0.08494301103345256,0.3448713681693231
0.08695841837132129,0.3440208079089777
0.08907890394984286,0.34275113099860705
0.09135563810064196,0.3413705114455826
0.09389255804452917,0.33997756493226333
0.09662048262731697,0.33843669489540573
0.09965590597439182,0.33666161261294575
0.10277757813948034,0.3349358381716652
0.10612159856591372,0.33276629315976974
0.10972774749111865,0.33048580550522044
0.11370770393716928,0.3282053178506712
0.11803240647772556,0.32604809979907057
0.12240355044497231,0.3233238415739063
0.12730075611128783,0.32064889118992146
0.13244863057668307,0.31791230600446235
0.13782687494606025,0.31497848945428547
0.14378086857791655,0.31220492338794176
0.15000748480584414,0.308815009306855
0.15663595373456185,0.3053264795434094
0.16348069030973036,0.3015051218520025
0.1709319442871702,0.2977207450414802
0.17902350813743217,0.294108945675086
0.18742674905321904,0.28978218261158983
0.19645038686032307,0.28544309258779876
0.20609270324099221,0.2806232511125082
0.2160646066057353,0.2753842929871923
0.22667397895303235,0.27003439221922265
0.23875625271554463,0.26417908607916374
0.25099854865600746,0.257953971130259
0.2637880986937591,0.25092760376218826
0.2775591657766035,0.24345746582350258
0.29194986115159793,0.23456972745090787
0.3064608443875833,0.2244123121679425
0.32275918427993017,0.21421791600409254
0.3396607098740015,0.20337019094461498
0.35566122252084625,0.19085832624533117
0.37425829420566536,0.17882721299754695
0.3929475429868203,0.16648792574239119
0.41122300251755667,0.1530268851004031
0.42953733951226925,0.13939326701428695
0.4468075718130874,0.12482279994576137
0.46216327369936255,0.1108193730507994
0.4812166747455162,0.0979007186617852
0.500358063592094,0.08612847158019304
0.515135923162679,0.07404805049122937
0.5348550277606415,0.06412484745386635
0.5517801374141161,0.05444818362240055
0.5697370444410272,0.0456713878924596
0.5882241575160924,0.03829986563613279
0.6020168855534709,0.031643307076907906
0.6180844735276622,0.02561542349272093
0.6330275229357798,0.020413446248289634


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.10245078050412289,0.5172146000517732
0.10335344347045389,0.5165366172355559
0.10428928103337437,0.5159325961811076
0.10525812282547946,0.5153902099281338
0.10622888599454597,0.514761534953096
0.1072587237849427,0.5143177643824809
0.10830964617359268,0.5138616668515711
0.10936519233850106,0.5133192805985972
0.11046239950722699,0.5128631830676873
0.11157789058033066,0.5123824316161878
0.11270805511221132,0.5118523723235088
0.1139036890027148,0.5115072174352526
0.11508807973680192,0.5109894851028685
0.1163004923203087,0.5104717527704843
0.11752889565741172,0.5099047125969207
0.1187844986200552,0.5093253454630623
0.1200820447172803,0.5087829592100884
0.12141967438066661,0.508289880798294
0.12279007377598927,0.5077844754262046
0.12418176385908683,0.5072297622129359
0.1256046914583798,0.5066627220393723
0.12706194021998155,0.5060956818658087
0.1285423197492163,0.5054670068907708
0.13006100678664773,0.5048383319157329
0.13159097198535233,0.5040987142980412
0.13313223544757868,0.5032481540376958
0.13470641122261448,0.5023606128964658
0.1363842001025445,0.5016826300802485
0.1380885226403874,0.5009183585419671
0.13984001544012986,0.5001664139639806
0.1416424850540153,0.4994144693859941
0.14346169672375386,0.498539255205059
0.14541101931349784,0.49792290719031596
0.1473209554887251,0.4969737312476116
0.1492403865773804,0.49587663178136904
0.1512529057391409,0.4948781479974853
0.15330478410121584,0.4938057024518324
0.15539518552937015,0.49264696818411546
0.1575484559302946,0.4914759069561037
0.15979834903291892,0.49037880748986107
0.16207428949539673,0.4891337845000801
0.1644509438978995,0.4879503963117735
0.16690760607674554,0.4867423542028771
0.1694256829425683,0.4854726772925064
0.17201371764942908,0.4841290386203666
0.1747966029117899,0.48306892003500856
0.17764670598820353,0.48191018576729167
0.18057536631902635,0.48065283581721585
0.18363242355140716,0.47945712066861434
0.18680604373910614,0.47824907855971793
0.18999847702518805,0.4767328624434501
0.19337385042773617,0.4753645698507205
0.19689692252547494,0.47399627725799093
0.2004906858616559,0.4724430802608385
0.20424956290668392,0.4709022102239809
0.20809027341165923,0.4691887627429952
0.21212629694884919,0.4674999691825993
0.21633040969152909,0.4657865217016136
0.22068007106795434,0.4639251506970896
0.22525927439222238,0.46212541449403993
0.22995729892600328,0.4600421582042084
0.23494562468386443,0.4580575175967358
0.2400893355667225,0.4558509917039557
0.24549324153022964,0.4535828310097013
0.251070340587864,0.45108045806984454
0.2571198565083221,0.4488369512961799
0.2634534530165704,0.44645784795927174
0.270040200402004,0.44383220541646634
0.2767319451969967,0.4407011575015717
0.28398922005326,0.43775501399109995
0.2919158086258942,0.43510471752770485
0.300172128831151,0.4320846122554639
0.3088608718813815,0.4288179677773258
0.3178948338633117,0.4251568605697521
0.3271139987733824,0.4207807896650765
0.33749800415136516,0.41689779717219533
0.3484009327892063,0.41253405322781456
0.3601061919942552,0.40798540487901086
0.37272820501133763,0.4032271982051946
0.38638429159093085,0.39829641408725025
0.4010795440247616,0.3929465133192806
0.4168558569323296,0.38704189933804223
0.43335393779326237,0.3802497442155739
0.4521432940930725,0.3735562047754644
0.4724259150269617,0.36611072075736845
0.49381706693919264,0.3573832328686069
0.5177533774494528,0.34817499352834586
0.5431224331885007,0.33745053807181685
0.5707272766592418,0.3253208091416738
0.6000903320892862,0.3111817856834683
0.6328108507494195,0.295612834831059
0.6640764028947681,0.27600064100193533
0.6976169521359421,0.25404632471678806
0.7299857887257224,0.22795014977256758
0.7644442341361851,0.19914204356347767
0.7950582254536857,0.16579761596587897
0.822954437963109,0.1286934654783477
0.8491884847766852,0.08835965139356286
0.8712211378243275,0.04511667467919086


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.11709896332070444,0.3467080852532574
0.1180999932641789,0.34580821715173254
0.118720687361513,0.34542608138259184
0.12066772175097998,0.34493300297079743
0.1233724964029412,0.3445755211222465
0.12446556454198882,0.3445015593604773
0.13143241307747394,0.33256906179505197
0.1373627515140183,0.32601111891818596
0.13952883333952776,0.32394018958864934
0.14092632894481674,0.32248560827385575
0.14179177492471762,0.3215610862517412
0.14262134165400836,0.32059958334874206
0.14337782539305616,0.3200448701354733
0.1442214579089725,0.3194408490810251
0.14495571155645445,0.31893544370893584
0.14572782132987422,0.31851632705891053
0.14654051998615186,0.3182821148133082
0.14717809781833738,0.3180848834485904
0.1477236275318486,0.3178999790441675
0.1481466584691761,0.31782601728239834
0.14845504485725144,0.3178013633618086
0.14879543801729214,0.31778903640151374
0.1489380142368494,0.3177520555206292
0.1534203266154965,0.3146456615263242
0.1614012506988052,0.30606609716110106
0.16933098591549295,0.2964017602899301
0.17466705420290504,0.28890696843065466
0.1791306379995326,0.28345845198032615
0.18334103980595914,0.27860162962415097
0.18621945920652427,0.2747186371312698
0.18873848370991816,0.2712177804075293
0.19047743943487117,0.2685674839441342
0.19201990580289702,0.2663609580513541
0.19301434201292042,0.2644379522453558
0.1938241070779079,0.26276148564525476
0.19439652007928934,0.26112199992603824
0.19494304692046893,0.2601235161421545
0.1953709816903635,0.2589894357950273
0.1956280172937035,0.25824981817733567
0.1958569620846417,0.25757183536111833
0.19599458677142267,0.25707875694932386
0.19618166748295218,0.25675825598165747
0.1963099282748207,0.2564131010934014
0.19640630314023352,0.2562775045301579
0.19646149918204084,0.25610492708602983
0.1965333232411157,0.25605561924485043
0.19660012683268496,0.2560432922845555
0.19664665896654232,0.2560432922845555
0.1966801757442618,0.2560432922845555
0.19671929309479386,0.2560432922845555
0.1967584260083739,0.2560432922845555
0.19721075660371962,0.2550201545800821
0.19916165302298058,0.24891830923412595
0.20235892691951896,0.23729398567607213
0.2064515383637771,0.22027045350886926
0.21051964672639034,0.20480011833881884
0.2145007845520985,0.18704929551421914
0.21859170783565757,0.17235555884274498
0.22324020002098122,0.15739062904478385
0.2270046599764101,0.14471851386166684
0.23167362672663025,0.1333530564698051
0.2374614940315749,0.1216301172293924
0.2429161668665867,0.11233558916706729
0.24889155182744158,0.10241238612970428
0.25535584002122436,0.09491759427042885
0.2653449111169083,0.08776795729940953
0.2721458532331077,0.08077857081222341
0.28126013435255964,0.07483697595010047
0.2917321596982081,0.06863651492178544
0.29981836292259917,0.06307705582880317
0.31181502272119754,0.057517596735820915
0.3219879518072289,0.05271008222082517
0.3365276698610032,0.04805049122936775
0.3495713172252533,0.044229133537960874
0.3650479022134126,0.040863873377463854
0.3834500318268619,0.037128804408121004
0.39915538080675694,0.0337881981682137
0.4135593220338983,0.030077783119460574
0.42862691784812584,0.027205601370757986
0.44646924829157175,0.024160842177927345
0.45960929250263993,0.02146123787335281


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.1367263856181989,0.43801388015729203
0.13672691172566118,0.43801388015729203
0.13672743783717226,0.43801388015729203
0.13672849007234109,0.43801388015729203
0.1367305945912666,0.43801388015729203
0.13673164687502404,0.43801388015729203
0.1367369085367731,0.43801388015729203
0.13674217060349272,0.43801388015729203
0.1367463805484787,0.43801388015729203
0.1367548012161798,0.43801388015729203
0.13677427798285557,0.43801388015729203
0.13678991053142178,0.43800155319699713
0.13681312333936615,0.4379645723161126
0.13683983484316262,0.4379522453558177
0.13687552252491744,0.4379399183955228
0.1369265339001669,0.43792759143522797
0.137002784484022,0.43790293751463827
0.13710240803424278,0.43787828359404857
0.13721528571870076,0.43784130271316396
0.13735264997988925,0.4377919948719845
0.13754047814567485,0.4377057061499205
0.13777686357761884,0.4376070904675616
0.1380776742846916,0.4374714939043181
0.13841124703532642,0.4373852051822541
0.13880224945113862,0.4372126277381261
0.1392413516762388,0.43692910765134424
0.13980344950073015,0.43664558756456245
0.14044874719780984,0.4363497405174858
0.1411868493325669,0.4359922586689348
0.14206171807159168,0.43559779593949927
0.14298732700696226,0.43519100624976886
0.14406616892855537,0.43457465823502583
0.14526031738172457,0.43397063718057766
0.14654316765782824,0.4331570578011168
0.148058436790534,0.4325037289054892
0.14969767978858967,0.43154222600249004
0.15147310084040902,0.4305807230994909
0.15347282472265406,0.4295699123553123
0.15549952076820409,0.4279797344772753
0.15774925422151673,0.426315594837469
0.16012286759204614,0.4247500708800217
0.16253293401823454,0.4228024111534337
0.16531362098261615,0.42095336710920456
0.1682171732424979,0.41882080297819363
0.17139899212886134,0.4163307569986317
0.1748046264457643,0.4135941718131726
0.1783482800160621,0.4106233743821111
0.18230332432879431,0.4076279230304599
0.18625577321229494,0.4036586418155147
0.1906782903527722,0.39930722483142883
0.1955486157280618,0.39520234705324014
0.20072483969891275,0.390518102141193
0.20652561747565118,0.385291470976172
0.21267558944184312,0.3796087422802411
0.2192362605903797,0.37289054891954193
0.2266489597166888,0.366061412916189
0.23496892351709814,0.3583693896921958
0.24383947027592653,0.35044315422260025
0.2532354769129529,0.3415430888897107
0.26337898829643813,0.3323348495494496
0.2745513917617783,0.3223253577900226
0.28685087381281593,0.31199536506292913
0.29942031833366084,0.3005312919887085
0.3134807991002089,0.2885987944232832
0.3295162969370849,0.27703610566670367
0.34723504917448433,0.26417908607916374
0.36528776978417266,0.2503605635886247
0.38426912101603633,0.23571613475832995
0.40598832209297064,0.22113334072950952
0.42845766543362107,0.2056013707579848
0.45327572941942357,0.18882437779667913
0.47880479735318443,0.17125845937650236
0.5059630050300179,0.15375417575779987
0.5351518968942294,0.13615127645673852
0.5662237968703868,0.11820322226742108
0.601922933591712,0.09955253134129655
0.6397110464532959,0.07859669884003304
0.6772565320665083,0.05623559286515538
0.6999508116084604,0.03508252899917409


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.06336975728809262,0.49290583435030755
0.0639710802944482,0.49256067946205145
0.06458317495798672,0.4922031976135005
0.06519504418299457,0.49174710008259065
0.06580679256500664,0.4911923868693219
0.06643300035884468,0.490650000616348
0.06707266669478301,0.49010761436337413
0.06771588285249469,0.4894912663486311
0.06836840598999369,0.48883793745300347
0.06905075261694543,0.4882955512000296
0.06975182311910692,0.48777781886764543
0.07047097121545444,0.4872724134955561
0.07119749853937204,0.48670537332199254
0.07192644818811168,0.48603971746607005
0.072670560984838,0.4853617346498527
0.07341757494714667,0.48458513615127646
0.07417312922791373,0.4837469028512259
0.07495843720047522,0.48298263131294455
0.07576505859590613,0.482230686734958
0.07660148559506161,0.4815403769584458
0.07743188420762087,0.48067748973780555
0.07827288414430576,0.479752967715691
0.07915200681263025,0.4789270613759353
0.08004235460214126,0.47802719327441046
0.08095191284032369,0.4771026712522959
0.0818994482094896,0.4762521109919505
0.0828485904673086,0.47526595416836165
0.08381318396416534,0.47421816254329846
0.08482904283429218,0.47330596748147874
0.08587857248497506,0.4724184263402488
0.08691965473107989,0.47132132687400613
0.08797768955916581,0.4701502656459944
0.08908408580652562,0.4690654931400466
0.09017170696928287,0.4677095275076119
0.09135002871580045,0.46664940892225387
0.09260280418495563,0.46577419474131876
0.09380228250478012,0.4644428830294738
0.0950583616245124,0.4631978600396928
0.09635815737779103,0.4619651640102067
0.09767771347313059,0.4606215253380669
0.09907943740147747,0.4594504641100551
0.10046510370190098,0.45798355583496664
0.10189330258998071,0.4564919936392885
0.10336406510804665,0.45496345056272575
0.10491362939052974,0.4535458501288167
0.10647375039569713,0.45193101833018995
0.10810282995419522,0.45035316741244774
0.10971545757498077,0.4484548155270392
0.11136666933157859,0.44645784795927174
0.1131082500901692,0.44455949607386314
0.11497953423175762,0.44288302947376207
0.11693814480140606,0.44124354375454555
0.11881240971130973,0.438987710020586
0.12087114213838193,0.4371016850954723
0.12296901296556338,0.4350307557659357
0.12515100437957244,0.43292284555551447
0.1274567000911577,0.4308888971068624
0.12989723048667132,0.4289412373802744
0.13244668443533492,0.4269565967728018
0.13495388788072385,0.42444189687265016
0.1376050166820758,0.421976504813678
0.1404219506761607,0.419585074516475
0.14327658817248948,0.4168608162913107
0.14630641614595807,0.4141858659073259
0.14933133884504796,0.41101783711154666
0.1528329722004518,0.40865106073493335
0.15640704114299828,0.40591447554947424
0.16013675347638898,0.40301763988018197
0.16393649830628446,0.3997016875608644
0.16799882978612252,0.3964103891621365
0.1723336647788682,0.39310676380311377
0.17700655372543753,0.3898647732455654
0.18207512129442627,0.3867337253306707
0.1872242979390141,0.38297400244073815
0.19258126578470755,0.37880748986107515
0.19855220987082162,0.37496147824907855
0.2048437297809016,0.370757984788531
0.21155078386421564,0.36628329820149647
0.21891756844436822,0.3618455924953466
0.22683140718469103,0.35711203974211997
0.23507985430092462,0.35163886937120176
0.24400532280369117,0.3458328710723223
0.2542124744489255,0.34033504678081433
0.2654322798986668,0.33451672152163997
0.2778745553735905,0.32837789529479927
0.29123555833649917,0.3213022200855491
0.30662352035415263,0.3142018909557092
0.3237144829922224,0.3063003094067034
0.34217517937060454,0.29688251174142966
0.36364346413396653,0.28695930870406666
0.38762836525117955,0.27545825474896146
0.413717116168412,0.2615164626554738
0.44595799705711864,0.2465761867781024
0.48509809016499933,0.23013202174475797
0.5283036492713912,0.20915153532290473
0.5792519516836913,0.18384428583755533
0.6367530188873981,0.15210236307828853
0.6946729187485587,0.11139874018465787
0.7503012048192771,0.061412916188996955


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.0767226227437773,0.4493053757873846
0.07746007174434008,0.4490465096211925
0.07819122768197607,0.4486643738520518
0.07892474798780964,0.44820827632114196
0.07968247213734682,0.44780148663141156
0.08046073836959268,0.44741935086227086
0.08123556206826243,0.44692627245047645
0.08204061941550984,0.4465071558004512
0.0828454124753559,0.445989423468067
0.08364897528268862,0.44537307545332394
0.08445204036241893,0.44465811175622205
0.08526386573723291,0.44389384021794065
0.08613285880907504,0.4433268000443771
0.0869976038590226,0.44263649026786483
0.08784121661371926,0.44173662216634
0.08869227449287873,0.44077511926334084
0.08959644947836652,0.4399738668441749
0.09054806006555377,0.43929588402795755
0.09148712883511328,0.43844532376761214
0.09243450179696859,0.43752080174549757
0.09339743555932972,0.43655929884249844
0.09440639757259771,0.4356964116218582
0.09541718299341446,0.43472258175856415
0.09645205768592911,0.4337364249349753
0.0975228328259372,0.432787248992271
0.0986137933752611,0.4318010921686821
0.09970349781261861,0.4306793387818498
0.10086394463347453,0.4297301628391455
0.1020596778452601,0.4287933138567361
0.1032481735533501,0.4276838874301986
0.10445264927952759,0.42650049924189193
0.10568363527198986,0.4252801301727007
0.1069385547113029,0.42401045326233006
0.10828544106647478,0.422950334676972
0.10957402832120437,0.4215080803224733
0.11099467238590542,0.4204109808562307
0.11232076912650055,0.4187961490576039
0.11383738859644113,0.417723703511951
0.11527732727862472,0.41619516043538823
0.11678601552981523,0.41474057912059464
0.11838459284778871,0.4134215943690445
0.12003461363073288,0.41209028265719955
0.12166891965949363,0.41051243173945734
0.12334752616997936,0.40888527298053573
0.12501845744942658,0.4070362289363066
0.12682829015104483,0.4054337240979747
0.12871022617892375,0.4038435462199376
0.13068843873003416,0.4023273301036697
0.13258132471095435,0.4003180355756074
0.13469081823860088,0.39872785769757035
0.13679702238311325,0.3968788136533412
0.13906081253984845,0.39522700097382985
0.1413448378195219,0.39336562996930585
0.14372926764145522,0.39150425896478186
0.14621351947709516,0.389630560999963
0.14876787631928773,0.3876459203924904
0.15144298258352454,0.3856612797850178
0.15413472355060434,0.38340544605105825
0.15694655248557085,0.381124958396509
0.15978064630256866,0.3785609506551779
0.162898535257864,0.3763174438815133
0.1661181418424958,0.3739383405446051
0.16941202935635352,0.3713373519223895
0.17277671496523545,0.36850215105457146
0.1763461058338188,0.3656916041073432
0.18009655569085045,0.36281942235864056
0.18405774261669872,0.3599225866893483
0.1881423027671427,0.35679153877445363
0.19255800222750025,0.35378376046250753
0.19714941317564522,0.35056642382554887
0.20179986375533326,0.3469053166179752
0.20694187626707064,0.34351540253688845
0.21240961907181963,0.34003919973373764
0.21797844441601638,0.3360699185187925
0.22417233409268528,0.3323718304303342
0.2306013768021821,0.32827927961244036
0.23744477870829606,0.3239894974298288
0.24476614068387206,0.31951481084279426
0.2526136712065913,0.31483056593074715
0.2609724947824191,0.3098258200510336
0.27030541441293776,0.30493201681397386
0.28053182043564995,0.29989029005337575
0.291051790008178,0.2939363682309579
0.30285351276366795,0.2879577924879504
0.31547298137933893,0.2813135608890204
0.3292767784440003,0.27416392391800104
0.34431323803604724,0.26633630413076437
0.36025605631858654,0.25737460399640055
0.37769459388284865,0.2475130357605118
0.39821782997022825,0.2374295822393156
0.4198664249156549,0.22550941163418511
0.44308628603847544,0.21180183178629983
0.4693661350126538,0.1966150167030312
0.5001370426202549,0.17994896638437927
0.5336776944205305,0.16047236911849908
0.5682502423840384,0.13727302984357087
0.6044861833659888,0.11028931375812039
0.643513891665001,0.07937329733860927
0.6832310053722179,0.04389630560999963


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_raw_FingerJet.csv <==
Precision,Recall
0.10957984029453469,0.16290078029658667
0.11048798861638905,0.16271587589216374
0.11252564979480165,0.16223512444066418
0.11493638498475342,0.1616927381876903
0.11765235719046675,0.16101475537147295
0.12066754632124738,0.16007790638906352
0.12393839067223261,0.1592026922081284
0.12789689303549534,0.15816722754336007
0.13258471442410857,0.1568975506329894
0.13812759160184243,0.15562787372261874
0.14437484860020072,0.1542842350504789
0.15129484380146135,0.1528912885371596
0.15924104188026422,0.15125180281794312
0.1677841192441957,0.1493041430913551
0.17739016938091423,0.14743044512653625
0.18831199885224212,0.14561838196319168
0.20032343529573685,0.14353512567336021
0.21317548072448392,0.1411683492967469
0.22751941894481995,0.13901113124514625
0.24270504731861198,0.1365703931067638
0.25900085722449756,0.1340803471272019
0.2761167053963336,0.13182451339324236
0.2938915233311821,0.12911258212837295
0.31422791638570463,0.12637599694291385
0.3355666476834947,0.12347916127362153
0.3565223738959048,0.12040974816020118
0.37800262916782856,0.11697052623793498
0.4011759581881533,0.11354363127596366
0.4232502965599051,0.10995648583015914
0.4472632944228275,0.10627072470199574
0.4718413597733711,0.10265892533560149
0.49702565373652247,0.0988745485250792
0.5218395489436859,0.09469570898512136
0.5489580999327807,0.09060315816722754
0.5747778874629812,0.08612847158019304
0.5995647442872688,0.0815058614696202
0.6244721496078826,0.076562750391381
0.645937813440321,0.07144706186901371
0.6685792690532618,0.06607250718045438
0.6923398911678527,0.061166376983099735
0.7108566049576404,0.05585345709601469
0.7261735419630156,0.05034330584421188
0.7417726630325056,0.04528925212331891
0.7583219334245326,0.04099946994070732
0.7776016904384575,0.03629057110807046
0.7895705521472393,0.03172959579897193
0.8033788641265277,0.02755075625901409
0.8172673931265717,0.024037572574978735
0.8303030303030303,0.020265522724751305


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_raw_Leader.csv <==
Precision,Recall
0.13197209351866646,0.763667517226927
0.13325428813052356,0.7633470162592606
0.13454941500254347,0.762952553529825
0.1358675478652021,0.7625334368797998
0.13719732782919414,0.7620157045474156
0.13853576042489055,0.7613993565326727
0.13992383370358616,0.7608939511605833
0.14134222990080725,0.760388545788494
0.14280452719700162,0.7599447752178791
0.14429380092415858,0.7594763507266743
0.1458265739896508,0.7590449071163542
0.1473858165880296,0.7585764826251494
0.14896730151501203,0.7580340963721756
0.1506198736972115,0.7576519606030349
0.15225330427603442,0.7569986317074072
0.15398432560986625,0.7566288228985615
0.1557168535218133,0.7560741096852927
0.15750170245024347,0.7555317234323188
0.15933757192953246,0.7550263180602296
0.16121487326852113,0.7544962587675506
0.1631446852887598,0.7540155073160509
0.1651220019503024,0.7535224289042565
0.1671592047152309,0.753041677452757
0.16925179572906185,0.752585579921847
0.17142207027903175,0.7522280980732962
0.1736172005785152,0.7517226927012068
0.17588490786568736,0.7512665951702969
0.1782069288389513,0.7507611897982076
0.18059783866545603,0.7502681113864133
0.18305319389060265,0.7497750329746188
0.185587186439022,0.7492942815231192
0.18819494573653017,0.7488012031113248
0.19085712129502103,0.7481971820568766
0.1936600270098557,0.7477287575656719
0.19651003316830237,0.7471247365112237
0.19945726809572895,0.7465823502582498
0.20247866136225998,0.7459660022435067
0.20563582390005541,0.7454605968714175
0.20884389247408464,0.744794941015495
0.21217510500325115,0.7441416121198674
0.21557776729155048,0.7433650136212911
0.21915187663660168,0.7427979734477276
0.22284899968537744,0.7421569715123948
0.2266383312232471,0.7414420078152928
0.2306036467446358,0.7408379867608447
0.2346969886488008,0.7401476769843325
0.23891916005480673,0.7394203863269356
0.243338056819889,0.738767057431308
0.24781890379988986,0.7377685736474243
0.25249645174371455,0.7368440516253097
0.25739646245834574,0.736018145285554
0.26247546279587686,0.7351306041443241
0.2677531019600791,0.7341814282016198
0.2732375991106456,0.7332075983383257
0.27897900718546004,0.7322584223956214
0.28491276612097455,0.7311366690087892
0.29114925916093953,0.7300642234631363
0.29767184314515116,0.7289424700763039
0.30452161265865874,0.7278330436497664
0.3116332432761091,0.7265756936996906
0.3190682791908455,0.7252320550275507
0.3269650411934981,0.7240363398789492
0.33520300519734475,0.7226803742465145
0.34380050660883565,0.7211025233287723
0.3529241074127362,0.7196479420139787
0.36237016199799604,0.7177495901285702
0.3722643650890344,0.715641679918149
0.38282030087617785,0.7136323853900867
0.3937679180887372,0.7111053585296402
0.4054841485954541,0.7085413507883092
0.41778582272568027,0.7055952072778373
0.4311085237324785,0.7028956029732628
0.44521466379141345,0.6998754977010219
0.45984836763113107,0.6960787939302048
0.47535360379435926,0.6918506465490675
0.4916404189054463,0.6869075354708283
0.5094278822251275,0.6820630400749479
0.5281208189352302,0.6763433304981324
0.5478516905143641,0.669736079780087
0.5685259301611503,0.6618961330325555
0.5902834278835973,0.6528604711364224
0.6135558927668184,0.6429619220196492
0.6375977681462661,0.6310664053351084
0.6625512769617573,0.6171985750033899
0.6894424841213832,0.6021350295230699
0.7174764475494866,0.5848649581499697
0.7463933305109585,0.5650555329561283
0.7751203767395101,0.5417329240782516
0.8040897985879999,0.5152546133648903
0.83281144211239,0.48521381112631434
0.8599431217242108,0.45101882326837023
0.8843835906111228,0.41243543754545564
0.9062028145195385,0.3699074245281856
0.9273815812643071,0.32460584544457183
0.9434799138258776,0.275322658185718
0.9562051498522584,0.22338917446346906
0.9647704099571057,0.1691258952454914
0.973001476481755,0.11372853568038657
0.9792986903253063,0.057147787926975085


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_raw_MINDTCT.csv <==
Precision,Recall
0.17707470350716137,0.29245713299557463
0.181632209273294,0.2779976085697028
0.18799935744058438,0.27410228911652673
0.19099457847421544,0.27315311317382246
0.19176291319630828,0.27302984357087384
0.1918539179847889,0.273017516610579
0.19188716189288005,0.273017516610579
0.19036883237241464,0.2633408527791132
0.1954434761607664,0.2394142228467882
0.20967180391792778,0.2227111916472517
0.22527701733802633,0.21302220085549103
0.24634432386692598,0.2045535791329216
0.2699190813551355,0.1981928676207734
0.29087280320810155,0.1940263550411104
0.3134001379366303,0.19045153655560076
0.3298891074555241,0.18812174105987203
0.34417239339189004,0.18644527445977097
0.3534667199586204,0.18532352107293862
0.3590320495942938,0.18490440442291337
0.36303926320891905,0.18464553825672128
0.36554909339719466,0.18439899905082405
0.36661026508742245,0.1842880564081703
0.36745180959874113,0.184226421606696
0.3677139974903427,0.184226421606696
0.3676749280106323,0.18415245984492684
0.3651501931945656,0.18056531439912232
0.3589917368297578,0.1697668971808242
0.35497994463589627,0.1549129100255168
0.36055017192872774,0.1421791600409255
0.3669343767160901,0.13178753251235778
0.3801649707061363,0.12158080938821296
0.3941839610555983,0.11379017048186088
0.41144532000768785,0.1055557610048938
0.43201117918950876,0.09908410685009184
0.4502509595512253,0.09399307224831428
0.4729994769874477,0.08918555773331854
0.4936258101274838,0.08543816180368083
0.5115516584064049,0.08270157661822171
0.5304078808108769,0.0803101463210187
0.5450651130911583,0.07842412139590499
0.562618339193941,0.07692023223993195
0.577781947832614,0.07590942149575336
0.5889671135114283,0.07528074652071545
0.6030100667796272,0.07457810978390839
0.6146142054164537,0.07413433921329339
0.6236480865224625,0.07392478088828076
0.6311570509439932,0.07376453040444757
0.6346930104100276,0.07365358776179382
0.6386509635974305,0.07353031815884521
0.6413183972425679,0.07339472159560174
0.6434443963652099,0.07332075983383257
0.6451367781155015,0.07325912503235828
0.6469819132708651,0.07319749023088397
0.6469305419256351,0.07313585542940966
0.645405642770886,0.07247019957348717
0.6414355992844365,0.07071977121161693
0.6371599815583218,0.068143436509991
0.6296385542168674,0.06442069450094301
0.6236423339227077,0.06087052993602308
0.6193910256410257,0.05717244184756481
0.616597391428981,0.05303058318849155
0.6128150622532645,0.04975161175005855
0.6123283191628516,0.04616446630425403
0.6146196789951152,0.04342788111879491
0.6174027935069838,0.04032148712448997
0.6239281339322172,0.03767119066109488
0.6256038647342995,0.03511950988005868
0.6317698259187621,0.032210347250471505
0.6361925248722775,0.029165588057640867
0.6373239436619719,0.026774157760437855
0.6416337285902504,0.024012918654389013
0.6394532693018101,0.0213379682704042


==> csv/res_8_0.3141592653589793_I_14_SD302h_roi_raw_Neur.csv <==
Precision,Recall
0.4356369360485629,0.5935924460387313
0.43564087718028516,0.5935924460387313
0.4356436539314051,0.5935801190784364
0.43566336132020844,0.5935801190784364
0.43567285855176846,0.5935554651578467
0.43565521110447547,0.5934938303563724
0.43563639654314285,0.5934198685946033
0.4356361266732435,0.5933335798725392
0.4356748438490088,0.5932842720313598
0.43575302650283865,0.5932349641901803
0.43581359539875913,0.5931240215475266
0.43592833905738854,0.593000751944578
0.43609506623987815,0.5928405014607447
0.4362583607866627,0.592556981373963
0.43652834440335464,0.5922241534460018
0.43690619198427433,0.5918050367959765
0.43748175715119675,0.591225669662118
0.43822813980284214,0.5907325912503236
0.4391452348402132,0.5899929736326319
0.4402594530846908,0.5890314707296328
0.44163494401066994,0.5877741207795569
0.4434264730553433,0.5864797899485966
0.4455326541152167,0.5848772851102647
0.44775497447650797,0.5827940288204332
0.45057268891079066,0.5804519063644096
0.45348983482190375,0.5777029942186557
0.456986822495882,0.5745472923831713
0.46122607423333034,0.571206686143264
0.46569019445091153,0.5671141353253701
0.47108803154971457,0.5624915252147973
0.4768139949565823,0.5570676626850585
0.48307243873475114,0.5515944923141403
0.48978665958482714,0.5456282435314276
0.4970885269766172,0.5387867805677798
0.5048332358104154,0.5317604131997091
0.5134460168663361,0.5246107762286898
0.5229107149540289,0.516696867719389
0.5324800990852675,0.5087583052894986
0.5420083883204659,0.5002033948448652
0.5522340484505793,0.4911923868693219
0.562447864231267,0.48207043625112483
0.5733610666347434,0.47231981065788986
0.583906432748538,0.4615583743204763
0.5953405017921147,0.45045178309480666
0.6058046865707148,0.4394684614720856
0.616554563685733,0.4282509276037622
0.6277345129453747,0.4163307569986317
0.6380210861503214,0.40506391528912883
0.6486068111455109,0.3925397236295502
0.6602363722005739,0.3801264746126253
0.671821962459256,0.36840353537221254
0.6828713574982231,0.3553123035390703
0.6951036722458156,0.3429976702045043
0.7052832085504908,0.32862443450069645
0.7169218688653317,0.3151264129778238
0.7270370922091465,0.3008148120754903
0.7382054533925174,0.2870086165452461
0.7485283172068475,0.2727339965237972
0.759228370440206,0.2581018946537973
0.7704605570250506,0.24416010256030965
0.7809835790181009,0.22923215364323313
0.7899545454545455,0.21423024296438742
0.8003059311161551,0.19993096902234878
0.8094417828497604,0.1853605019538232
0.8200354609929078,0.17103657409119485
0.8283542976939203,0.1558620859682211
0.8377647918188459,0.14137790762175956
0.848135649024611,0.1270169988782466
0.8569954020831378,0.11258212837296451
0.8652102676133261,0.09764185249559311
0.8751956181533647,0.08272623053881144
0.8832955649077371,0.06726822232905588
0.8871970834226892,0.0509966347398395
0.8903426791277259,0.035230452522712424
0.8914116485686081,0.02226249029251877


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.3548937042947695,0.4240477248012743


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.29972883659573335,0.3445153237046454
0.3007104528510055,0.3443966243433245
0.30296860146036586,0.3441209355041277
0.3054090180912829,0.3438184435833423
0.30780317562721554,0.3434470294527577
0.31056824327135074,0.3430373252056179
0.3133867204741787,0.3425433827020569
0.3164879859984269,0.34204561118684046
0.31970386835406733,0.34145211438023615
0.32316630355846043,0.34078203734052165
0.32683745335992526,0.34010047326584064
0.33075542052202733,0.33930786785314976
0.3349480522926356,0.3383582729625829
0.3392834448257137,0.3373282688272503
0.34403599666349466,0.3363863319599945
0.3490512659085294,0.3354214210228056
0.35427658392372674,0.33450245822548286
0.3596416593698888,0.3334111899036621
0.3651501885775862,0.33215910309230984
0.3709594289297587,0.33070790767487096
0.3769033864279891,0.3292528832457766
0.38308938722528085,0.32770979154860547
0.38914877563618905,0.3258527208956824
0.39546672527719196,0.32380802867163927
0.402081249132414,0.3216369790629643
0.40866135946111454,0.3194084942794566
0.4154212757418416,0.3170727971695946
0.4225173810344739,0.3143771729641145
0.42971785774624094,0.31165091666539035
0.437065859164713,0.308384769723239
0.44444072225386083,0.3047969858020248
0.45206552542450984,0.30051615077116295
0.4596098953377735,0.2959366528311712
0.4679053325861103,0.2909206475624512
0.4760635918669887,0.28527285537057173
0.48474276088447377,0.2787673645678577
0.49267006968301874,0.27125867271139975
0.5007958411822258,0.26263190945153236
0.5092696759080892,0.2530670383360647
0.5178808380977343,0.2420930909313688
0.5257001560773723,0.22956456479453524
0.5333717731797,0.21605964068554626
0.5400705101191271,0.20119158842719517
0.5461185049725129,0.18524375488198985
0.552432608070785,0.16925763122022944
0.5580206451251453,0.15255165336723284
0.5641791988867277,0.13660764883368304
0.5697483539280238,0.12093550412767456
0.5764498025358553,0.10618998024229986
0.5829422862948092,0.09227918089782665
0.5891913394328578,0.07939838568868604
0.5951594417852086,0.06760502978971068
0.6013977587661165,0.05733179151797338
0.6054571191487285,0.04749506057496439
0.6112664326928796,0.03934692377203596
0.6160089352196575,0.03167741342604647
0.6193299454169019,0.025198725704921047


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.31830670645124565,0.567359973043758
0.32113587518732095,0.5669923879248289
0.32407719627068615,0.5667243571089431
0.32701385127292426,0.566349113966703
0.3299791919697078,0.5659240936729412
0.33305674620801307,0.5655871406472561
0.3361763084897539,0.565211897505016
0.33937210570267157,0.5648634574443645
0.3426356300896144,0.5645188463953684
0.34594631401978004,0.5641397742414728
0.3493176361168845,0.5637415570292996
0.3528030996897433,0.5634199200502367
0.35637295052172946,0.5631059410944846
0.3600094058629879,0.5627728170804552
0.363641541063412,0.5623171646934493
0.36735879192681864,0.5618691703297545
0.37114881746451633,0.5614058599194376
0.3750201594839172,0.5609348914858097
0.3790293765826226,0.560532845261981
0.38303428082039304,0.5599891256068984
0.3871415625778348,0.5594492349634712
0.39135622075954796,0.5589208313550107
0.3956203468559397,0.5583196765250953
0.399986269771529,0.5577300087301466
0.40450862392461534,0.5572130921566525
0.4090589294759948,0.5565659891868711
0.41366536441636675,0.5558499640072905
0.41845928303041147,0.5552143480724755
0.42327850547060664,0.5544562037646843
0.4282270721667802,0.553705717480204
0.43338984322256396,0.5530547854987671
0.4385538138749943,0.5522392060161431
0.44382460541766705,0.5513853364169641
0.44919244721770024,0.5504587155963303
0.45467852469560205,0.5494899756474859
0.4602662519400146,0.5484638005238088
0.46596631670898536,0.5473878482486101
0.4718758164098799,0.5463655021365885
0.4776998456272233,0.5450406641037815
0.48388085732583014,0.5439111056654057
0.490277864242877,0.5427853762386853
0.4967089781324417,0.5414988283224335
0.5032323664775767,0.5400859230215497
0.5099850288005278,0.538688333767288
0.5167919245505452,0.5371260970118393
0.5238041735951943,0.5355332281631465
0.5308983308389219,0.5337910278598889
0.5382029043891216,0.5320143664517315
0.5455849663413789,0.530042425449143
0.5532120580035701,0.5280704844465547
0.5608509039527257,0.525857315709669
0.5684371191988256,0.5233454840636534
0.576291940123972,0.5208106783477049
0.5842753879768207,0.5181035671072582
0.5923136184543594,0.515182031214103
0.6002891639838176,0.5119043972369852
0.6085253382325317,0.5085731570966902
0.6170401825800659,0.5051921398048735
0.625487143239216,0.5014741694873719
0.6339140194212658,0.49741924614418526
0.6423458520598784,0.4930733179151797
0.6506854556864505,0.4883330014856565
0.6588083564383318,0.4831178876108499
0.6666969646743053,0.4774509503606929
0.6742151594331509,0.4712747545603529
0.6817114678229221,0.46475011869936134
0.6891643471696374,0.4579115038826178
0.696189349112426,0.4505061953408586
0.7025092439427849,0.44230828138640854
0.7083573126485675,0.4335896218468089
0.7141421429675824,0.4244536000367585
0.7200268272761682,0.41518356281876523
0.7251298496621853,0.4052013294328468
0.7299882471219609,0.3947902467415111
0.7343650392385307,0.38374737712701595
0.7385052450872409,0.37226417117213706
0.7423047189309436,0.3603061677719747
0.7463230765440615,0.34798823727619427
0.749933618275103,0.3352452864866521
0.7533246764877087,0.32209646046162566
0.7561747525403355,0.3083081894901288
0.7593886160868664,0.2942978358426123
0.7620601914614054,0.27981268474981236
0.7649145294423143,0.26505950284112667
0.768221420089123,0.250179963547809
0.7715443471257425,0.2347567045994088
0.7742320148515522,0.2187744099493039
0.7769832763152099,0.20262363878635647
0.779687675542074,0.18601338622474767
0.7824339636003116,0.16922317011532984
0.7837934034643677,0.151774364001164
0.7861666181834456,0.1345246664930848
0.7897988728607621,0.1169801350875312
0.7934250764525994,0.09934370740224534
0.7966190245176699,0.08173791181020355
0.7973809523809524,0.06411680017153973
0.7961455823946871,0.04682115452359437
0.803812789993948,0.030513393882770978


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.32379166104439344,0.4594086474399228
0.3238677006880579,0.4594086474399228
0.32459816512768624,0.45939333139330074
0.327052427523291,0.459305264125224
0.32924534263021543,0.4588802438314622
0.3298809520531158,0.4586773062137201
0.3301946342579448,0.4586734772020646
0.3305371442447254,0.4586619901670981
0.3309781317181274,0.4586351870855095
0.33166076838298414,0.45860072598060986
0.33288766709009593,0.45856243586405476
0.3348865438455665,0.45846671057266697
0.33829860002091633,0.4582829180132024
0.3433687208254147,0.4579765970807615
0.348619703513482,0.4574328774256789
0.35277294720280133,0.45672833928106477
0.3565052339929174,0.4552388537470708
0.35915067136220136,0.4525853486698013
0.36077428241139287,0.449311543704339
0.3620138336975959,0.4464972201375381
0.36294671590774175,0.4447933099508355
0.363028382491734,0.4447933099508355
0.3632664932075755,0.44478182291586893
0.3636673878127358,0.44475884884593586
0.3641710928142774,0.44473204576434733
0.3649045198343628,0.44471672971772525
0.36592228940908816,0.4446554655312371
0.3671434804879437,0.4446056883797154
0.36891815448761545,0.4444946470417056
0.3712843252997015,0.4443529736104517
0.3743928533391856,0.4441883261092647
0.37819956545284905,0.4438896632001348
0.3826650281130866,0.4435335651161722
0.38701701912686226,0.4429362392979124
0.3921508695785066,0.4421359758619105
0.3973089283990124,0.44117106492472163
0.40244287005697227,0.4397926207287375
0.4070964343424996,0.4379508661224365
0.4110183410401077,0.4359865831431591
0.41468323801143864,0.43309567934324794
0.4172555005398161,0.4291517973380711
0.41881848337109334,0.42399028962644164
0.41915379449294826,0.4182084820266193
0.41896690534438435,0.4124649645433521
0.41860729876574226,0.4082913418388446
0.418202450664463,0.40498690478013816
0.4180779286832548,0.4028732903462958
0.4180738607891953,0.40251719226233323
0.41811044291714394,0.40251719226233323
0.4182129217059198,0.4025133632506777
0.4183364440606333,0.40250570522736673
0.4185227064603722,0.40249421819240017
0.4187548303308926,0.4024865601690892
0.4190657305632966,0.40247890214577814
0.4194394119571897,0.4024635860991561
0.41988685396490555,0.40241380894763445
0.4204440888177636,0.4023908348777014
0.4211849120134685,0.40232574167955765
0.42208687057802563,0.4022644774930695
0.4232622798887859,0.4022032133065813
0.4246783077084833,0.40211131702684905
0.42632762947382097,0.4020079337121502
0.4280977105961913,0.40188540533917383
0.43048403707518024,0.4017322448729534
0.4332626724682956,0.4014718720803786
0.4366857542947163,0.40120767027614834
0.44055408515777206,0.4008936913203964
0.4445681835570555,0.4004763290499456
0.44960566193690593,0.3998943192783079
0.45522971267905715,0.39924721630852644
0.46166951352070806,0.39843929484921353
0.46875211622415947,0.3975662801917569
0.47635945230698423,0.39630653535709365
0.48381273035910227,0.39505827755739686
0.492666484467523,0.3934386056271155
0.5022704041515962,0.39134796526320625
0.5128036868964752,0.3889892940834112
0.5238654248715697,0.3861673124932992
0.5354063626961885,0.38258335758374046
0.5460645018898116,0.37894196749934905
0.5586550948836624,0.3738991591490404
0.5722612526792094,0.36803311329279687
0.5860635848939215,0.3606852399258703
0.6001032767490048,0.3515339020691979
0.6145188053097345,0.3403378719884823
0.627583984060243,0.3280467445742905
0.6422895995572597,0.3110689068937526
0.6561646803900325,0.28987532738049654
0.6700134129036021,0.2639529184726838
0.6807748693443155,0.2329264370280743
0.6898058252427185,0.19587692024934525
0.6945785648650906,0.15918733056623424
0.694811938411523,0.11784166271002129
0.6935576189264818,0.08351457321836088
0.6984390109131096,0.05807844879079812
0.7087231700605393,0.03944647807507926
0.7149301825993555,0.025485901579084407


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.3512963246991883,0.4472745095036069
0.3512984376644663,0.4472745095036069
0.35130055065516236,0.4472745095036069
0.35130160716004233,0.4472745095036069
0.35130266367127705,0.4472745095036069
0.3513047767128108,0.4472745095036069
0.35130493885824615,0.4472706804919514
0.3513091650576538,0.4472706804919514
0.3513102216233936,0.4472706804919514
0.3513116026153855,0.4472630224686404
0.3513150969216656,0.4472553644453294
0.3513155836812281,0.4472438774103628
0.3513234674848102,0.4472323903753963
0.3513458229553959,0.4472285613637408
0.3513556604426315,0.44722090334042974
0.3513742809694578,0.4472055872938077
0.3513962395857467,0.44718644223553017
0.35143813232382204,0.44717112618890814
0.3514891567715623,0.44714049409566403
0.3515474470134875,0.44711369101407544
0.35161065923046114,0.4470715718858648
0.351700723308239,0.44702179473434317
0.3518277962464549,0.44697584659447703
0.35197544006731063,0.4468992663613668
0.35213707195191135,0.4468226861282566
0.3523580845376705,0.44670781577859126
0.35264451640407446,0.44659294542892586
0.35298124311298934,0.446466588044294
0.3533591829186587,0.446301940543107
0.35385624646933406,0.44611814798364247
0.3543269947629959,0.44585011716775663
0.35493020461317465,0.44560888943345944
0.3555977542932629,0.4452719364077744
0.35640011042606057,0.4448928642538788
0.3573029211684674,0.444460185936806
0.358281135567923,0.44394709837496743
0.3594038540919855,0.44340337871988483
0.3606852430073584,0.4427524467384479
0.3621450550002039,0.44209002772204437
0.36360738519804325,0.441136603819822
0.36541780149304487,0.44026741817402093
0.36732288634172744,0.4391646628172336
0.36928893854171374,0.43792789205250343
0.3715483788988046,0.4366451731479071
0.37381311810769835,0.43520163575377924
0.37620129999601226,0.43347475149714354
0.3788538851464913,0.4315525876460768
0.3817033412059378,0.42946960530547856
0.384805307659416,0.427287068661837
0.3882975188109322,0.42503178079674075
0.3918633277795738,0.42236295967284926
0.3955791169067541,0.41943376575638297
0.39968432903363477,0.41596468119648955
0.40402778715519244,0.41243433245010797
0.40890331431374277,0.4085823467246634
0.4138525965776307,0.4041292061693036
0.4194197254718955,0.3991974391570048
0.4253079859230066,0.3937947037110781
0.43166997689940584,0.38780612948185816
0.43874858484540125,0.38136573187728784
0.4458583027918631,0.3740484906036054
0.45363749103159257,0.36556722978664746
0.4614846875790163,0.356408233906664
0.46957823185814956,0.3459894931920173
0.47761398284441187,0.3340850959550321
0.486725920088996,0.32165612412124184
0.4953975050281949,0.30745814890260525
0.50518582255022,0.2922531436185692
0.514505607690547,0.2754284664042517
0.523746434527799,0.2573248992969935
0.5334977183023827,0.2385933742782313
0.5427074901195181,0.21820388721263267
0.5527310313640621,0.1965661423473373
0.5618675309894351,0.17390605137002038
0.5702239404770588,0.14966074956732167
0.5797806033408127,0.12466113246848723
0.5909059891272206,0.09947006478687721
0.6036283158255665,0.0741488107089798
0.6169644501749861,0.0513010981605428
0.6333556398245223,0.032615521281646784


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.2318340631419153,0.5216071127720513
0.23414998100352938,0.5215190455039745
0.2365004628511981,0.5214041751543091
0.23889090688945394,0.5212701597463663
0.24131370320393358,0.5210978542218683
0.24378600675560652,0.5209217196857148
0.24630035117459662,0.5207226110796281
0.24887412126537786,0.5205349895085081
0.25149907834442525,0.5203358809024214
0.2541671032738051,0.5201061402030908
0.2568682878096406,0.5198227933405829
0.2596185676098192,0.519516472408142
0.2624327462744339,0.519210151475701
0.2652880233049852,0.518857882403394
0.2682086740888483,0.5185017843194315
0.27117791472518665,0.5181073961189138
0.2741792207160067,0.5176402566969414
0.277281703266702,0.5172228944264906
0.2803761038961039,0.5166523716898195
0.28360271889022826,0.5161814032561916
0.2868679595766799,0.5156338545894533
0.29016898837813876,0.515002067666294
0.29356555182850214,0.5143894258014121
0.29703833909666905,0.5137538098665972
0.3005711106824167,0.5130645877686052
0.30418513719338924,0.51235239160068
0.3079312410710171,0.511693801595932
0.31168894879587733,0.5108858801366192
0.31550135848001837,0.5099975494325405
0.319424391298603,0.5091130477401173
0.323413225456628,0.508151965814584
0.3274832111879259,0.5071372777258734
0.33164377821327035,0.5060766414972967
0.3358540256789696,0.5049011349190546
0.34016017211908695,0.5036796802009466
0.3445001457454156,0.5023127230399289
0.3490836051886805,0.5010989263451318
0.3536936360729133,0.49971665313749214
0.35835550487773976,0.4981965355102541
0.3632118128952961,0.4967300240461932
0.36807388238375455,0.49505291694107917
0.3730462076593872,0.4933030586145104
0.3782313967293478,0.49159914842780783
0.3833552201574652,0.48958508829700875
0.3885955327110791,0.4874867899097885
0.3939803676557439,0.4853233983244245
0.39954212106243114,0.4831332036574719
0.40520498878652444,0.48081282259423197
0.41116696163639116,0.4785843378107243
0.41727277607053237,0.4762486407008623
0.4234002354809562,0.47366405783339205
0.42958799404732795,0.47086505031321313
0.43600097022272316,0.46802775267647917
0.442648039440746,0.465144506899879
0.449485526595091,0.46215787780858003
0.45644243730437367,0.45898362714616103
0.4632950149780491,0.4553920142132913
0.47030091826522435,0.4516357537792345
0.4772368114793929,0.4475004211912821
0.4844466575168212,0.4433038244168415
0.49236729650414457,0.4394135485748419
0.5005062332722918,0.4353547962199997
0.5087589261502306,0.4310241840376162
0.517383087303172,0.426628478657089
0.526200195755449,0.42199537455392017
0.5350060922883421,0.41695256620361154
0.5439158418847532,0.4115919498858954
0.5529835176298769,0.40594415769401604
0.5621596021785461,0.3999632414881071
0.5711157061543934,0.39341563155718245
0.5799222961711323,0.3863587630760748
0.5876846439403419,0.37764393254813067
0.5969823859285062,0.3701160956333951
0.6055586892979847,0.36173438911948047
0.6134510326449034,0.3525715642278415
0.6210122614292055,0.3428688486927754
0.6279784503019127,0.33251137216461685
0.6344455607847285,0.3215833728997871
0.6403150179095273,0.3100733638633196
0.6457063229402543,0.29807707034660214
0.6510370331606399,0.28581274601399886
0.6549482279807993,0.2727136971404941
0.6591532312958245,0.25955338408050116
0.6638570500056743,0.24638541299719716
0.6684501378802694,0.23296855615628495
0.6725021148604192,0.21916496913816605
0.6767208726831978,0.20523119572375978
0.6795825090388158,0.19072307056102678
0.6830498916688926,0.17624174847988236
0.6865545398353883,0.16161492395582852
0.6877283279644393,0.1463256804153712
0.6895565669177172,0.1311130171080241
0.6931587007703033,0.11611477845338561
0.6970505840689254,0.10099018241411527
0.7008988693664067,0.0856894518386914
0.70656059033783,0.07039255027492304
0.7104072398190046,0.054705089522292506
0.7176851591101099,0.03903294481628402
0.7239966252862481,0.023000873014657457


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.272248528377721,0.4907184757470402
0.27494238370521057,0.49059977638571933
0.2776691452231785,0.4904427869078433
0.2804398059421988,0.4902628233600343
0.28328549202042314,0.4901134919054694
0.2861136707252704,0.4898301450429615
0.2890038698710646,0.4895506271921092
0.29188401227417193,0.48914858096828046
0.29483095927177483,0.4887541927677628
0.29785763326156306,0.48838277863717816
0.3009275219955891,0.48797307439003845
0.3040363541713928,0.4875135929913771
0.3071187914357135,0.48690095112649523
0.31029023746701845,0.48631511234320196
0.3135028522279014,0.4856794964083871
0.3167421493431632,0.4849673002404619
0.3200429207358274,0.48423213000260373
0.32343208118394967,0.48350844679971205
0.32677638981794044,0.4825971420257003
0.3302360009764472,0.48173178539155476
0.333704541407419,0.4807553874193993
0.3373456358135679,0.47989768880856476
0.34096237731733914,0.4788753426965432
0.3447269212179797,0.4779257478059763
0.3484725102210432,0.476815334425878
0.3523364698008655,0.47572789511571273
0.35629573845508217,0.4746289687705809
0.36029803862146936,0.47344197515737235
0.3643726012178944,0.4722052043926422
0.3685246667945153,0.4709186564763903
0.372861728124886,0.4697163468165597
0.3771536238856047,0.46829961250402047
0.3815180485362457,0.46681778499333754
0.3860559667121939,0.4653857346341762
0.3905051820990242,0.46368565345912915
0.39526819045124106,0.46218850990182414
0.40007583493263,0.4605688379715428
0.4049261982644427,0.4588266376682851
0.40992568783395833,0.4570767793417163
0.4150356570638686,0.4552656568286594
0.42018775177015494,0.45331668989600404
0.42537631303468937,0.45121839150878373
0.43081312934713156,0.4491928443430182
0.43632395424189313,0.44704476880427624
0.4419779575967161,0.44484308710235715
0.44753459470348506,0.44233891347965265
0.4533834764490466,0.4399189781133694
0.45923927248746393,0.4372922761176885
0.4652339122557479,0.4345851648772419
0.4713251460912746,0.4317478672405079
0.4776981791821244,0.42894503070867346
0.48396979785451616,0.4258205571977761
0.49040926682099517,0.422615674442113
0.49679580277394525,0.41913127383559756
0.5032001929391685,0.41543244857637346
0.50962363730339,0.41151536965278523
0.5161546931311632,0.40745278828628756
0.5231287046138265,0.40349359023448866
0.529723354718017,0.3989983305509182
0.5362286380990577,0.3941967499349068
0.542525298373962,0.3890122681533443
0.5488714802235126,0.3836325067773506
0.5549388131551717,0.37783538313090625
0.5610112599730778,0.3718200058200977
0.5668094103951486,0.3654102403087715
0.5722797325869887,0.35858311252699454
0.577900135292452,0.35164494340720776
0.5827744989947468,0.3440673293409505
0.5882408039286526,0.3366543627758803
0.5930247821971659,0.32866321545082783
0.5978202646821458,0.32050742062458837
0.6028560658136904,0.3122980196351718
0.6068731522754776,0.3033993965477631
0.6111490781945328,0.29447779939042135
0.6153973181848207,0.2853838967085816
0.6195439235633764,0.27609088542065524
0.6237696475751198,0.266679174771408
0.6275707271451952,0.2569381691197868
0.6318101761252446,0.24724311160803172
0.6352463220961487,0.2370924017092708
0.6389934123278957,0.22693020477554335
0.6423621367385426,0.21649997702593007
0.6453173583682486,0.20582086351870854
0.6486273212081101,0.19513409198817602
0.6517205422314911,0.18427118592148994
0.6551644313265912,0.17338913479652632
0.6569600397583438,0.16197102203979108
0.6587385394143578,0.15048398707325666
0.6606658536141399,0.13897397803678915
0.6640176864244742,0.1276554195830972
0.6675901495162709,0.11625645188463954
0.6713696815036561,0.10476558790644959
0.6743921394470968,0.09303349619396241
0.6783603310009905,0.08129757546981974
0.6813922859830668,0.06933574305800187
0.6837986270022883,0.05720926314499701
0.688718906925143,0.0451631924767579
0.6940815997419771,0.032960132330642815
0.6979288784681517,0.020515844450230507


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_raw_FingerJet.csv <==
Precision,Recall
0.2558118913855549,0.4308174174082186
0.256889096005318,0.4305915057205434
0.259268666055567,0.4299558897857285
0.2620387333158859,0.4293853670490573
0.2649589848605012,0.4285429844848448
0.26830446169001226,0.42758956058262243
0.27211620426118116,0.4265863595288784
0.2763452175708589,0.4253266146942151
0.28126040107828215,0.4238754192767763
0.28675273893895037,0.4223246695562941
0.29314794993687393,0.42052886308985926
0.2999579913841153,0.4183118653413181
0.3079264145810664,0.4160833805578104
0.31660987925099254,0.4134413625155075
0.32611808919172847,0.41068447412353926
0.33704730088831525,0.407950559801504
0.34898925922993695,0.40508645908318147
0.36192560929366746,0.40201176272380573
0.37550433211824896,0.398772418863243
0.3898834477705515,0.3952727022101055
0.40444629047251723,0.39148580968280466
0.41884183948011094,0.3874500313978956
0.4336170802957672,0.38307347107564593
0.4479913689154027,0.37840590586757744
0.46282642526379714,0.3735162579834893
0.47818893647465643,0.3685308848080134
0.49289873154501973,0.3630439111056654
0.5072698778921707,0.3569481245500911
0.5214052306185883,0.35069534851664086
0.535744322960471,0.34391033986307457
0.549178535048963,0.3364897152746933
0.5624037181983258,0.32850239696129635
0.5750819175592697,0.3198794627130845
0.5871542374230332,0.3107242958447565
0.5994340500507219,0.3009220260066472
0.6111643874253572,0.2903922439539906
0.6217616138171144,0.27899327625553294
0.6325829523870111,0.26651835628187653
0.6429682789738802,0.2531704216507635
0.6522698744769875,0.2387656798027293
0.6605520160240814,0.22350323934386057
0.6688488950924565,0.20733332312263558
0.6772745153895197,0.19117489393637715
0.684438775510204,0.1746450506195341
0.6910312395028553,0.1575408555543643
0.6982627825823092,0.14097655113262164
0.7043489510338731,0.1250823237505935
0.7094381743767828,0.10951356235928382
0.7139991402779768,0.09539982539706851
0.7190635451505016,0.08232375059349681
0.7220351071838966,0.06977225038673018
0.7288095686569975,0.05926161339235116
0.7352252612345115,0.04930235407636581
0.7390787726287831,0.04048796924537838
0.7439698272081396,0.03247767686204837
0.748604599240902,0.02567735216185998


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_raw_Leader.csv <==
Precision,Recall
0.3632673940672505,0.7015323704645356
0.3667670666645305,0.7012451945903724
0.37034939118015364,0.7009771637744865
0.3739870795805462,0.7006823298770122
0.3776946775472446,0.7003760089445712
0.3814647662804551,0.7000390559188863
0.3853334232976709,0.6997480510330674
0.3893029074116301,0.6994838492288371
0.3933321270243373,0.6991583832381186
0.39742724239758187,0.6987831400958785
0.40162185608504286,0.6984308710235714
0.4059251408812901,0.6980900889862309
0.4103088930020581,0.6977186748556463
0.414789795774279,0.6973510897367171
0.4193731957432789,0.6969796756061325
0.4240738237199957,0.696638893568792
0.4288820857292458,0.6962674794382074
0.43378770917718273,0.6958884072843118
0.4387501691049997,0.6954174388506839
0.44386242920444874,0.6949885895452665
0.44909333095648385,0.6945329371582607
0.4544506424318395,0.6940811137829104
0.46001564031341563,0.6937365027339143
0.4655988313478592,0.6931889540671762
0.47136026681605586,0.6926720374936821
0.4772692468144205,0.692132146850255
0.48329426497977007,0.6915539660902728
0.4895259484692397,0.6910408785284342
0.49585040560978966,0.6904320656752079
0.5024119969661819,0.6898998330550918
0.5090852015147187,0.689264217120277
0.5158650011762478,0.6885060728124857
0.5228600453504179,0.6877938766445605
0.5300202941619575,0.6870127582668362
0.5373806975091528,0.6862239818658008
0.5449677301509985,0.6854352054647654
0.5527440117724164,0.684608138947175
0.5607230111227649,0.6837083212081297
0.5688637465860071,0.6826783170727971
0.577176376742512,0.6815487586344213
0.5857475780639675,0.6804153711843899
0.5943985627714914,0.6790369269884058
0.603318378923828,0.6776393377341441
0.6124244757524677,0.6761000750486285
0.6217133942091497,0.6744306259668255
0.6312752203581067,0.6726884256635677
0.6411678821432885,0.670915593267066
0.6510170685612683,0.6687330566234244
0.6611244064577398,0.6664050175368734
0.6713678291781873,0.6638357507160252
0.6817549956559513,0.6610175981375688
0.6921958098307817,0.6578356894518387
0.7028883004095596,0.6545082783231992
0.7136109431680774,0.6507979660290086
0.7244428814053627,0.646773674779066
0.7352007854343996,0.64227458608384
0.7458938150659454,0.6372930419200196
0.7562325218906157,0.631622275658207
0.766634133523527,0.6255915823007765
0.7763281193685576,0.6185768329478795
0.7862735249800573,0.611408923128762
0.7955804173208867,0.6033871437104654
0.804163494061401,0.5944578885298127
0.8122507152809538,0.5848202661928903
0.8201741924203348,0.5747537945505506
0.8278893907728263,0.5642469865678271
0.8348124208664081,0.55289013799758
0.8408898734026463,0.5407100519213981
0.8470963029346952,0.5284150954955507
0.8523843605708025,0.5152969015637684
0.857600837449704,0.5019068478044447
0.862507104002598,0.4881300638679144
0.8673410060452377,0.47410439417377587
0.8716969349298904,0.45964987517422
0.8763918730445928,0.44511877594155397
0.8806872065773695,0.4302507236832029
0.8845987445205423,0.414934677061157
0.8886996363512489,0.3995650242759339
0.8927076840886831,0.3838967085815809
0.8962715595645644,0.3679029268965095
0.9004457943467398,0.351901487188127
0.9044498565561082,0.3355860685239926
0.9079750588645679,0.31893369683417316
0.9119135659810492,0.30217411281799944
0.9159574991391608,0.285192446125806
0.9194689102142763,0.2678163912330949
0.9232855427643195,0.25027951785085234
0.926721241370884,0.23233676923312555
0.9302391373084156,0.2140379225314362
0.9339703652275593,0.19573524681809132
0.9387233524674956,0.17720665941707126
0.9418302145139206,0.15802714003461427
0.945754224911329,0.1388552786754683
0.9494164609805893,0.11930051615077117
0.9543335413531074,0.09954281600833192
0.9582161140063644,0.07955537516656201
0.9641222318446121,0.05967897566280192
0.9702487095260441,0.03958432249467767


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_raw_MINDTCT.csv <==
Precision,Recall
0.3087888529010247,0.48587860501447366
0.309756186894893,0.4857331025715642
0.3120402317958266,0.48514726378827094
0.31376321001916274,0.48463034721477694
0.3154513828231454,0.483994731279962
0.31658116402222486,0.4836807523242101
0.3174454350989998,0.48356205296288923
0.3201618245361123,0.48301450429615106
0.32392603598291236,0.4816781792283776
0.32794544270254294,0.48002787520485213
0.3328593229744728,0.4777113231532677
0.3378743477171462,0.47501952795944313
0.34289727684904453,0.47202141183317764
0.348068904950163,0.46892757041552435
0.35360047436620373,0.4658069259162825
0.35847422435783355,0.4627590326384953
0.3641902229345767,0.4593780153466787
0.3699624367343261,0.4559395628800294
0.37608060914868036,0.4527499961709883
0.38232065077519,0.44935749184420515
0.38880619430631114,0.44607219984377633
0.3898043892650276,0.4455323092003492
0.38995485516450884,0.44551316414207165
0.390552032310156,0.4454327548973059
0.3918970852970327,0.4451226049532095
0.39404895271073087,0.444452527913495
0.39689185621062956,0.44317746703220967
0.40010891659209,0.4416726654515936
0.40406125705911156,0.4391646628172336
0.40867175221924806,0.43610911151613546
0.41395166634327074,0.43293868986537193
0.41955160709674766,0.4292819837343585
0.42559510124001776,0.4252691795193825
0.4312627071834026,0.42152823513194776
0.43806944399729564,0.4168070637607021
0.44521580647833653,0.41155748878099585
0.4528373594558009,0.4060475410087148
0.4605166344302526,0.40021978526902635
0.4677230632477392,0.39489363005620987
0.4762190913913627,0.38840728431177346
0.48488797895258984,0.3817830941477386
0.49380666710394205,0.374749199736564
0.5033045992060583,0.3679833361412752
0.5138025190619192,0.3609724158000337
0.5239210362577069,0.3546583755800953
0.5355013166129394,0.3472913571548912
0.5490494014750028,0.3403608460584154
0.5601260541956022,0.3341616761881423
0.5601691977868211,0.3341616761881423
0.5602434389605053,0.3341501891531758
0.5604583349390471,0.3341195570599317
0.5607877923046267,0.3340582928734435
0.5611953360273867,0.33393576450046714
0.5618175958749597,0.33375962996431363
0.5625823537010722,0.33350308618339436
0.5634301775837727,0.3331125269945322
0.564449293999974,0.33276408693388065
0.5655258301981522,0.33210166791747714
0.5667022621707143,0.331217166225054
0.5679394542185102,0.3301527009848218
0.5693395819937823,0.32887381109188096
0.5709717047897555,0.3274532477676862
0.5723692618126787,0.3258374048490604
0.5740970850053981,0.32373910646184006
0.5759207556747635,0.32146850255012177
0.5778015356205657,0.31868864008822045
0.5797696037381336,0.3154607832626243
0.5812640761752715,0.31227887457689424
0.583427980294141,0.3088059610053453
0.5852799011204873,0.30460936423090473
0.5873348710421472,0.3003017261184543
0.5895343951720714,0.2954963164907874
0.5915487461267688,0.29020462238287054
0.5936855351923093,0.28541069979017014
0.5957791014045151,0.2792038718965861
0.597883197565425,0.2723193089399764
0.5997624600126572,0.2648986843515952
0.6021800319116514,0.25722534499395017
0.6047067355971287,0.24901977301618905
0.6070541336876769,0.24140003982172123
0.6093205443680008,0.23229465010491493
0.6119065402863545,0.2227182919544807
0.6136456549361914,0.21265564932379655
0.6159673183542457,0.2020684320963073
0.6176543362612891,0.19116340690141062
0.6194992860043756,0.18106247415417132
0.6211787791716308,0.16969413854895773
0.6221657899510249,0.1576021197408525
0.6236952668548545,0.14551392994440276
0.6257768995868511,0.1333912790430534
0.6278341675474106,0.12055260296212342
0.6306534880642457,0.10945229817279564
0.632410174002561,0.09644131656736762
0.6334502923976608,0.08295170850500069
0.6358456267915822,0.0696458930020983
0.6355528352205657,0.055662342436170374
0.6401010160333588,0.04173239803341961
0.6413235665572115,0.02916558178003094


==> csv/res_8_0.3141592653589793_T_14_SD302g_roi_raw_Neur.csv <==
Precision,Recall
0.45265097561239465,0.480640517069734
0.45265063412558465,0.48063668805807847
0.45264866034401935,0.48063285904642294
0.45264668654821877,0.4806290300347674
0.45264831883681683,0.4806290300347674
0.4526515834493303,0.4806290300347674
0.45265287429274115,0.4806252010231119
0.45265416516408225,0.4806213720114564
0.4526639595519557,0.4806213720114564
0.45266878245816505,0.48060222695317883
0.45268142783462395,0.48057925288324577
0.4526895178597837,0.4805601078249682
0.45270903975182164,0.48054096276669067
0.45271930299258617,0.480491185615169
0.45275904496956443,0.4804605535219249
0.45279941103019195,0.4804184343937143
0.4528711234328579,0.48036099921888165
0.45296148373910344,0.48029207700908244
0.45311246793598037,0.48022315479928324
0.45330383416841996,0.48012742950789544
0.45356762975665876,0.48003170421650765
0.4538725610904298,0.4799130048551868
0.4542682374099415,0.47971389624910016
0.4547739332241346,0.4794573524681809
0.455356200719715,0.4791854926406396
0.4561686357617827,0.4788561976382656
0.4571272848316806,0.47850775757761405
0.458274907681352,0.4780367891439862
0.4596220406267624,0.47745860838400395
0.46130535612408957,0.47679618936760043
0.4631518936401711,0.47593466174511034
0.4652197064580724,0.47503484400606516
0.4675123049435087,0.47389762754437825
0.47021802652281414,0.47260725061647085
0.47316156117364827,0.47125560950207535
0.4763005017163982,0.4696474246067605
0.4797840596780526,0.4679090533151583
0.4838839196978732,0.4660711277205128
0.48825301932853676,0.46408004165964684
0.49279016078615645,0.46179029268965094
0.4976957951891688,0.45942396348654485
0.5028192399430252,0.4568700127123187
0.5079980631532037,0.45393316077254137
0.5135168153021867,0.45065935580707905
0.5193964846787992,0.4475042502029376
0.5256006417723068,0.4440428236663552
0.531797307484195,0.44029805026726504
0.5380037970737973,0.4361933497725567
0.5446343183376965,0.4317593542754744
0.551698042280412,0.4270841310440949
0.5587367866300459,0.4221868251366957
0.5661686371313499,0.4171516748096981
0.5733613485710629,0.4116761881423167
0.5807360161318604,0.40580631327441763
0.5883517041129873,0.3995688532875894
0.5957118044462001,0.3926651452727022
0.6032779026217229,0.38547426138365165
0.6107025688641288,0.37776646092110705
0.6180319053593833,0.3696681012697003
0.6251343854107216,0.36068906893752584
0.6317384655654594,0.3511663169502688
0.638767625068995,0.3412032286226279
0.6449943151217761,0.33016801703144383
0.6508950805807452,0.31825979078280314
0.6570664472330796,0.30574658069259164
0.6633447930719353,0.2918281233248074
0.6676083211381361,0.2759913311176119
0.6726145606030549,0.25965676739519994
0.6783837690608445,0.2422309353509672
0.6834406085430076,0.2236142806818704
0.6898658004736454,0.20411695333200594
0.6958645250381569,0.18330244597264553
0.7017968671721051,0.1609142148228699
0.7074291397314769,0.13618262853992127
0.7150340886304392,0.10923021549677597
0.7227699048401451,0.08084958110612489
0.7291837152209493,0.054590219172627165
0.731332113753534,0.03367615751022346


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_CnBaseline.csv <==
Precision,Recall
0.07626463028125079,0.22602714396656928


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_FingerJet.csv <==
Precision,Recall
0.04911700089339394,0.21551224683505293
0.04953767672268264,0.21522872674827115
0.05044341081679111,0.21469866745559213
0.051456359589984915,0.2140453385599645
0.05253186463526454,0.21328106702168312
0.05377412871765311,0.21273868076870925
0.055033174322977906,0.21175252394512037
0.05635131657946651,0.21056913575681374
0.05787090624361681,0.20954599805234028
0.05949611652877147,0.2083995907449182
0.06131295771255925,0.20712991383454754
0.0631394992567151,0.205761621241818
0.06512355628238291,0.2042084242446655
0.0672281976982139,0.20248264980338498
0.06964249870810965,0.20101574152829654
0.0723232972319281,0.19978304549881046
0.07506895087337773,0.1982914833031323
0.07808745442533095,0.19668897846480035
0.08138477893558344,0.19534533979266053
0.0848688185034953,0.19395239327934125
0.08868010218563724,0.19255944676602196
0.09271578695248646,0.19087065320562602
0.09683110838482017,0.18875041603490994
0.10112021602256473,0.1864945823009504
0.10581332804891858,0.18430038336846516
0.11096020949479639,0.18229108884040285
0.11625274068168227,0.17973940805936664
0.12194583955477127,0.17718772727833043
0.12811877602752128,0.17445114209287133
0.13449393104115287,0.17141870986033553
0.141316832400327,0.16834929674691518
0.1489622441817716,0.16482378610258497
0.15700903191757326,0.16135991025972907
0.1652498444951275,0.15719339768006607
0.1742228343358255,0.15281732677539045
0.18369413461390938,0.14759069561036944
0.19308464076493165,0.1413902345820544
0.20352141450911929,0.13507883091108563
0.21481511982211973,0.12861950371657854
0.22520846254565502,0.12085351873081616
0.23729425726226716,0.11338338079213046
0.2497745192167816,0.10582695413138074
0.2624552802438055,0.09766650641618284
0.27341791384942643,0.08872946020240868
0.28504611040021177,0.07963216350480135
0.29467406950442115,0.07065813641014262
0.30841008240426565,0.06274422790084193
0.32261529647665427,0.05553295612834831
0.3327330417631421,0.04782860594406026
0.34721365412296934,0.04162814491574523
0.3599000624609619,0.035513972609494224
0.3722897124404121,0.029843570873858215
0.38280954184021204,0.02492511371620872
0.38907129455909945,0.020450427129174217


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Leader.csv <==
Precision,Recall
0.07087900415829351,0.3578270034392219
0.07150608977046818,0.35737090590831205
0.07217075395065359,0.3570380779803508
0.07284234694648224,0.356668269171505
0.07352507224551263,0.3562861334023643
0.07423764890975182,0.35597795939499277
0.07497960392643903,0.3557314201890956
0.07571416190208556,0.3553739383405446
0.07647539851955693,0.3550657643331731
0.07725036171680594,0.3547452633655067
0.0780484891914487,0.35444941631843
0.07887751544747584,0.3542152040728277
0.07970903841081667,0.35390703006545615
0.08056022849503888,0.3535988560580846
0.0814107445248838,0.3532043933286491
0.08229645814167433,0.35287156540068787
0.08320556274820709,0.3525387374727266
0.08413452336432085,0.3522059095447654
0.08508532677546762,0.35186075465650923
0.08605022438305976,0.3514786188873686
0.08705417852111492,0.3511581179197022
0.08807308785025904,0.3508006360711512
0.08910344827586207,0.35038151942112594
0.09015729651965969,0.34995007581080584
0.09123906733683865,0.3495186322004857
0.0923169737485733,0.34896391898721696
0.0934083006095223,0.3483475709724739
0.09458223165006183,0.34791612736215377
0.09578795344490698,0.34747235679153876
0.09700744090186901,0.3469669514194495
0.09827290843617802,0.3464985269282448
0.09956439689544107,0.34599312155615547
0.10094137552423638,0.3456479666678994
0.10227251965022419,0.3450069647325666
0.10361906175221205,0.34429200103546465
0.1050285770261055,0.34363867213983706
0.1064434774954746,0.3428620736412608
0.1078920457417481,0.3420484942618
0.10941062572856776,0.3413088766441083
0.11102050653758862,0.3406925286293653
0.11268002581425175,0.3400638536543274
0.11436037622972614,0.33932423603663575
0.11611166062204638,0.3386092723395338
0.11788771778877177,0.337795692960073
0.11971846407876699,0.3369451326997276
0.12168141592920353,0.3362794768438051
0.12367198931229723,0.335490551384934
0.1257525517292481,0.3347262798466526
0.12793129659268493,0.33402364310984556
0.1302013616709841,0.3333333333333333
0.13248407017474909,0.33242113827151365
0.1348346722026657,0.33145963536851447
0.13731885913257208,0.3305720942272845
0.13985070176448125,0.329548956522811
0.14251648122503757,0.32857512665951705
0.1452947061685738,0.327601296796223
0.148205945688956,0.326627466932929
0.15120113586919184,0.3255550213872761
0.15432652558622267,0.32443326800044375
0.15755951594101883,0.32323755285184225
0.16095162393478382,0.32199252986206134
0.16448533131006576,0.32068587207080607
0.1681534286419176,0.3192682716368971
0.17197736946746195,0.3177520555206292
0.17597497049702227,0.3161618776425921
0.18023317397659785,0.3146210076057345
0.1847040167595327,0.3130061758071077
0.18939189391893918,0.3112804013658272
0.19416363495626596,0.30920947203629057
0.1992770718209953,0.3071755235876385
0.20491254186825456,0.3054250952257683
0.2107507728670155,0.3033664928565265
0.21701145343159017,0.3012955635269899
0.22357712336974053,0.29901507587244064
0.23018245936829193,0.2960935862825586
0.2375658630049497,0.29345561677945836
0.24546098109436162,0.2906450698322301
0.2538162747935458,0.28756332975851484
0.262861635578446,0.2843706470421459
0.2726609585764852,0.28106702168312314
0.28328594076348174,0.27754151103879293
0.29447298894066726,0.27341197934001454
0.30672080020229836,0.26913452411769784
0.32033779448845917,0.2646598375306633
0.3352474271080217,0.2598030151744881
0.35091125872934764,0.25396003599472405
0.36839403882462923,0.24773492104581932
0.38719917465230247,0.24057295711450513
0.4077550225989922,0.2324248363596021
0.4299807450020206,0.22297005781344378
0.4546917880515094,0.212405852840748
0.4806323407284375,0.19975839157822073
0.5072100737932436,0.1847071730581956
0.5346202431706932,0.16694402327330105
0.5651824161264373,0.14723321376181847
0.5943725246793167,0.12394758576482626
0.6213148352514583,0.09716110104409353
0.6540694230541405,0.06805714778792697
0.6872173292073316,0.03558793437126339


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_MINDTCT.csv <==
Precision,Recall
0.08047379158166451,0.23826781553936616
0.08121716287215412,0.2378117180084563
0.0816495998440896,0.2375651788025591
0.08298654983117214,0.23722002391430297
0.08485527906997273,0.23699813862899546
0.08561210674457548,0.23696115774811088
0.09048614257389084,0.22896096051674616
0.09467938130408135,0.22470815921501916
0.09614475870893752,0.223216597019341
0.09711478377038936,0.22223044019575214
0.09772576559731266,0.22162641914130396
0.09830716671145062,0.22098541720597117
0.09881765618701023,0.22057862751624077
0.09942008659743325,0.22020881870739495
0.09989971370784755,0.21980202901766455
0.10041734814731261,0.21948152804999815
0.10096653177976923,0.21929662364557523
0.10138884927990874,0.21912404620144718
0.10176083768673816,0.2189884496382037
0.10205301171589949,0.21893914179702428
0.10226762331425412,0.2189268148367294
0.10250031744565907,0.21891448787643455
0.10260469631136175,0.21890216091613968
0.10578639562909847,0.21695450118955167
0.11152281030201386,0.21148133081863343
0.11708450704225352,0.20494804186235716
0.12083678017006878,0.19986933422087447
0.12399314481576693,0.1962082270133008
0.12699455679670324,0.19297856341604724
0.12893144824359104,0.19020499734970353
0.13074098855662497,0.18787520185397483
0.13197121899616196,0.18607546565092514
0.13299564560561628,0.18448528777288808
0.13363085062352667,0.18308001429927395
0.1342383792827526,0.18198291483303133
0.13462667939211512,0.18083650752560926
0.134987574713387,0.18012154382850734
0.13525325695794085,0.17929563748875166
0.13543621779607998,0.17879023211666234
0.13556732436612456,0.17828482674457305
0.13563144935435972,0.17790269097543238
0.13573258486229892,0.1776438248092403
0.13579652699131747,0.17737263168275336
0.13584060764085704,0.17724936207980474
0.1358946960312432,0.17715074639744585
0.13593271013889416,0.17710143855626642
0.13597599644111272,0.17708911159597154
0.13600817980421487,0.17708911159597154
0.13603136126051057,0.17708911159597154
0.13605841628230747,0.17708911159597154
0.1360854820680901,0.17708911159597154
0.13647846105449796,0.17648509054152337
0.13827793668014596,0.1728239833339497
0.14092591035236735,0.1652552297129051
0.14437396739569974,0.15403769584458168
0.147822450867345,0.14380631879984715
0.15127012623513944,0.1319108021153064
0.1547432931023701,0.12201225299853309
0.15870545861454,0.1118918185964523
0.16211303826594736,0.1033492351121137
0.16562801156440732,0.09533671092045412
0.17024451289949943,0.08720091712584593
0.17446354791416765,0.08067995512986453
0.1793289394847214,0.07378918432503728
0.18478477150626782,0.06868582276296488
0.1924495956471509,0.06365642296266164
0.19780721790772043,0.05871331188442242
0.2048181607597869,0.054497491463579996
0.2129309441475427,0.05009676663831466
0.2202496044999121,0.04633704374838209
0.2289494787489976,0.04223216597019341
0.23742469879518072,0.03886690580969639
0.24915824915824916,0.03557560741096853
0.2604247856586126,0.03294996486816316
0.2729875564365158,0.030558534570960146
0.28720560152768937,0.027809622425206168
0.3012960535896316,0.025504480850067183
0.3130508474576271,0.022767895664608063
0.3247232472324723,0.02061067761300741


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Neur.csv <==
Precision,Recall
0.08686183066291114,0.2782688016961897
0.0868621648972807,0.2782688016961897
0.08686249913422245,0.2782688016961897
0.08686316761582269,0.2782688016961897
0.08686450460989087,0.2782688016961897
0.0868651731223593,0.2782688016961897
0.08686851583905428,0.2782688016961897
0.08687185881302578,0.2782688016961897
0.08687453337746204,0.2782688016961897
0.08687988300042335,0.2782688016961897
0.08689225652731213,0.2782688016961897
0.08690078381250096,0.2782564747358949
0.08691131733990527,0.27821949385501027
0.0869268811240525,0.2782071668947154
0.08694814626459699,0.27819483993442057
0.08697914458495373,0.2781825129741257
0.08702476725261672,0.278157859053536
0.08708909224944132,0.2781455320932411
0.08716429211607998,0.27813320513294626
0.08725364314222951,0.27810855121235656
0.08737081854944918,0.27804691641088225
0.08751741615986773,0.2779729546491131
0.08771622662651446,0.2779113198476388
0.08793767944076894,0.277886665927049
0.08818959883222648,0.27778805024469017
0.08846706840877128,0.27760314584026724
0.08882661720014208,0.2774305683961392
0.0892336381851727,0.27723333703142145
0.08972025292201571,0.27706075958729337
0.09027755443347377,0.27681422038139614
0.0908818442870277,0.2766046620563835
0.09159116821341441,0.2762841610887171
0.09237986779887604,0.2759883140416405
0.09318725863895307,0.2754459277886666
0.09415378902326837,0.2750391380989362
0.09523728074301499,0.27454605968714174
0.09636516595693012,0.2739297116723987
0.09766452482350713,0.2733626714988351
0.09893673244533623,0.27230255291347705
0.10041325706779058,0.2713657039310676
0.10189552537048482,0.27029325838541474
0.10344598821009535,0.26909754323681323
0.10522290156895207,0.26793880896909633
0.10712605890769741,0.26671843989990507
0.10915051586153698,0.265128262021868
0.1113733458372408,0.26351343022324125
0.11364475973765226,0.26165205921871726
0.11618060532554166,0.2597783612538984
0.11874616067162651,0.2573499500758108
0.12160133739102794,0.2546503457712363
0.12477050790184753,0.25216029979167437
0.12819018171680563,0.24939906068562553
0.1318867201437803,0.24604612748542337
0.1358651362587881,0.24250828988079828
0.1402169895418868,0.23848970082467363
0.14499091755583032,0.23417526472147232
0.15055727529156934,0.22962661637266865
0.15638696618034292,0.22475746705619862
0.16269696194201733,0.2194322202088187
0.16929133858267717,0.21361389494964436
0.176587322420437,0.20731481823897044
0.1847587097944103,0.20095410672682223
0.19324769109844764,0.1939647202396361
0.20272079695784906,0.1866301788641939
0.21320176531824114,0.1792463296475722
0.22492263322477682,0.1711228628132589
0.23697841726618704,0.16242002884508708
0.2494473694787187,0.15301455814010823
0.2639071199022315,0.14374468399837284
0.2790793259350596,0.1339200966433687
0.29573297034976626,0.12319564118683973
0.31365453542872895,0.11218766564352896
0.33238682459840985,0.10100711265609014
0.35180968070158436,0.08950605870098492
0.3744906997342781,0.07817758219000777
0.39979130953268244,0.06612181502163382
0.4264071435737935,0.05238958125315878
0.4541270783847981,0.03770817154197946
0.47270044269552386,0.02369241768672263


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_Sbmex.csv <==
Precision,Recall
0.04007638729308473,0.3117241719364422
0.04044820420539651,0.3114406518496604
0.04083738639433116,0.3112310935246478
0.041234737786552095,0.3110215351996351
0.04162242058413086,0.310676380311379
0.0420215473716713,0.3103558793437126
0.04243600016869807,0.3100846862172257
0.04284062577804456,0.3096778965274953
0.04325436095125458,0.3092711068377649
0.04370146339762754,0.3090368945921625
0.04415147621087367,0.3087533745053807
0.044608379714971315,0.3084452004980092
0.04507209371100484,0.308112372570048
0.04553937083283928,0.3077302368009073
0.04602862600703192,0.30742206279353573
0.0464997273290951,0.30691665742144647
0.046989734875905596,0.3064605598905366
0.047501162227880846,0.30606609716110106
0.048023271803274245,0.30565930747137066
0.04855832960758014,0.3052525177816402
0.049087453906046775,0.30472245848896123
0.04961566463269928,0.30410611047421815
0.05017795551825088,0.30361303206242374
0.05074915218553462,0.3030829727697447
0.05133326779764532,0.30254058651677085
0.0519335985941319,0.3019982002637969
0.05254777412235934,0.3014434870505282
0.05315503151436719,0.300753177274016
0.05379693699903674,0.3001614831798627
0.054475213889722984,0.2996684047680682
0.055154823148567025,0.2990767106739149
0.05583146298086128,0.298361746976813
0.05652386649092701,0.29762212935912136
0.05721585170221615,0.29677156909877594
0.05797937288552772,0.2961798750046226
0.058786911842914666,0.29568679659282815
0.05956720044614404,0.29493485201484165
0.06035760724928787,0.294108945675086
0.06118676142382574,0.2933446741368046
0.06202784443503401,0.2925064408367541
0.06294011159462283,0.2918654389014213
0.06384359535977935,0.2910395325616656
0.06477015400108409,0.29017664534102533
0.06574097930926322,0.2893630659615645
0.06676399637294766,0.2886234483438729
0.06776367950419511,0.28762496455998915
0.06884032240883428,0.2867867312599386
0.06984332825670643,0.28548007346868337
0.07089793182335324,0.28422272351860756
0.07202872869262494,0.2831009701317752
0.07324152806802507,0.28211481330818633
0.07449150936615899,0.281079348643418
0.07570737956781536,0.2797233830109833
0.07703792583906573,0.2785893026638561
0.07842057764877644,0.2774305683961392
0.0798657263711554,0.27627183412842227
0.08133819507748405,0.2749775032974619
0.08288755081547404,0.2737078263870912
0.08454011143019935,0.2725244381987846
0.08618047417290182,0.27104520296340123
0.08794870764159665,0.2697015642912614
0.08974083944587001,0.26814836729410896
0.09160007795751315,0.26650888157489244
0.09359691711480264,0.26496801153803484
0.09558316389140191,0.2630819866129211
0.09786547415978977,0.26167671313930696
0.10018334330796926,0.2600002465392059
0.1025895975274658,0.25818818337586136
0.10506597906870924,0.25616656188750414
0.10773803926485492,0.25421890216091614
0.11064156327007046,0.25238218507698185
0.11365760562355536,0.250335909668035
0.11701139819393179,0.24853617346498527
0.1204109919247921,0.24630499365161546
0.12397144808828782,0.24385192855293814
0.127885952258174,0.24150980609691455
0.1320038956881815,0.23892114443499377
0.13655327571231257,0.23643109845543187
0.14125157546965775,0.23347262798466525
0.14653606439287167,0.23069906191832157
0.1520198440822112,0.22739543655929884
0.1579011454464806,0.22379596415319947
0.16476069462092333,0.22057862751624077
0.17241311853829827,0.21728732911751292
0.18088601917239508,0.2137618184731827
0.19027240832197367,0.2099158068611861
0.20081079780579347,0.20577394820211284
0.21245717114605453,0.2010280684885914
0.2254031398735526,0.19556722507796803
0.240236815796051,0.18957632237466562
0.25719886205939496,0.1827718402919024
0.27564890110961604,0.17424158376785867
0.2983011548579837,0.1649347287452387
0.32643887228790436,0.15486360218433737
0.35670693735209863,0.14121765713792636
0.39290014370606285,0.12469953034281277
0.4362679327071937,0.10421212233275397
0.4788992236144208,0.07679696263698335
0.5293674698795181,0.04332926543643603


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_Gmfs_Gbfoe_Xsffe1_Gbfen2_SbmexR.csv <==
Precision,Recall
0.04879229595327054,0.28573893963487546
0.04925991056410954,0.2855663621907474
0.04972641556047752,0.28533214994514505
0.05018537330798017,0.2849993220171838
0.050660565873431936,0.2847034749701071
0.05115251096204406,0.28444460880391503
0.05165502669687009,0.28418574263772295
0.05217513414101057,0.28396385735241547
0.052688583224376424,0.2836433563847491
0.053192228262379494,0.283211912774429
0.05371198464167818,0.2828051230846985
0.054229333989998484,0.28232437163319896
0.054777854150849854,0.28194223586405825
0.055336562107053476,0.28154777313462276
0.055876671765305724,0.280993059921354
0.05640220459472465,0.2803027501448418
0.05697552991736201,0.2797850178124576
0.057583149122138376,0.2793659011624324
0.05815688211206453,0.27871257226680474
0.05874524714828897,0.2780592433711771
0.059361368826908165,0.2774675492770238
0.06001730806213808,0.2769867978255242
0.06065238448260001,0.2763334689298966
0.061285131975340114,0.27559385131220493
0.061956956512077506,0.27495284937687214
0.06263266650526161,0.2742502126400651
0.06334131425522017,0.2736092107047323
0.06408987801773025,0.2730544974914636
0.06484757797142271,0.2724504764370154
0.06560030949157082,0.2717355127399135
0.06637463357494996,0.27102054904281153
0.06716271603879355,0.27026860446482504
0.06796164799224005,0.2694673520456591
0.0688228443745917,0.26881402315003144
0.06965260219891496,0.26793880896909633
0.0705803096329902,0.26733478791464815
0.07143116906302381,0.26633630413076437
0.07239677639336332,0.26565832131454703
0.073315465114294,0.2646968184115479
0.07425431547670701,0.2636983346276642
0.07526376911862816,0.2628354474070239
0.07634388139445536,0.26209582978933227
0.07743231887764422,0.2612575964892817
0.0785155160552591,0.2602714396656928
0.07960745264481052,0.2591866671597451
0.08075904167325423,0.2581635294552716
0.08194615236531216,0.25711573783020847
0.08319885960943224,0.2561295810066196
0.084411130707427,0.2548722310565438
0.08577555694357693,0.2539230551138395
0.08709784326722073,0.2526903590843534
0.08855357150602226,0.2516795483401748
0.09001315515553646,0.250508487112163
0.09152784754560553,0.2493127719635615
0.09310888762449289,0.24811705681496
0.09474744894338712,0.2468843607854739
0.09646829891667393,0.24566399171628267
0.09824025848526445,0.24436966088532228
0.10004720884074376,0.2429520604514133
0.10195576505845443,0.241559113938094
0.10395133534324058,0.240141513504185
0.10610532771848355,0.2388471826732246
0.10826983100413351,0.23731863959666186
0.11052415602730305,0.2357284617186248
0.1129492468465041,0.23422457256265178
0.11538343867979367,0.2324494902801918
0.1180256563810004,0.23079767760068046
0.12077404593053867,0.22903492227851535
0.12361955369483246,0.2271242434328119
0.12669582879841387,0.22528752634887764
0.1297766304542684,0.2230933274163924
0.13319372349826603,0.22109635984862494
0.13703250248330984,0.21937058540734442
0.14072694128182167,0.21696682814984652
0.144897653768769,0.2148342640188356
0.14903234186257955,0.21215931363485077
0.1536348935324462,0.2096322867744043
0.15856917570847143,0.20699431727130407
0.16391205008753448,0.20428238600643467
0.16976606547674672,0.20154580082097556
0.17605856963339342,0.19861198427079865
0.18288534495681555,0.19550559027649372
0.18996179525675297,0.19184448306892005
0.19791788209974978,0.18818337586134634
0.20640318500393978,0.18405384416256795
0.21609297505366792,0.17992431246378957
0.2265143184969164,0.1752154136311527
0.23724894747739664,0.16949570405433725
0.2491253150746774,0.16325826214513764
0.2631698643731393,0.15690987759328426
0.27846503408230244,0.14956300925754717
0.29496106039506936,0.14099577185261886
0.3139309045965511,0.13150401242557597
0.33541181307386597,0.12068094128668812
0.3603082851637765,0.10834165403153237
0.3860795019645864,0.0932657815909175
0.4147692723464631,0.075675209250151
0.4468319008594843,0.05511383947832304
0.48158096699923253,0.030940670340100833


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_raw_FingerJet.csv <==
Precision,Recall
0.07860062853968175,0.11684725663498638
0.07927513183225915,0.11674864095262749
0.08073700410396717,0.11640348606437138
0.08240159826154007,0.11592273461287181
0.08432562915458197,0.11540500228048765
0.08642606255459125,0.11465305770250114
0.0887481406842282,0.11399972880687351
0.09156424748063755,0.11323545726859213
0.0948759882915447,0.11227395436559298
0.09888294438791698,0.11141106714495273
0.10322870886251168,0.1103139676787101
0.10794227790043792,0.10908127164922402
0.11344139747965686,0.10774995993737904
0.11938272289023107,0.10623374382111116
0.12616060039749635,0.10485312426808674
0.13406449761680828,0.10366973607978008
0.14263840622096824,0.10220282780469164
0.15210066826753038,0.10072359256930834
0.16251387067487139,0.09929366517510448
0.17374255169996494,0.09776512209854173
0.1856367273073626,0.0961009824587355
0.19819261554350634,0.09462174722335219
0.21103285726311063,0.09271106837764875
0.22567890639367374,0.09076340865106074
0.2410974506716693,0.08871713324211383
0.25691656325279216,0.0867694735155258
0.27307493128311355,0.08450131282127141
0.2905052264808362,0.08222082516672213
0.30680901542111505,0.07970612526657052
0.3250324254215305,0.07722840624730348
0.3435694050991501,0.07475068722803643
0.36274631304994426,0.07216202556611565
0.3816996127980436,0.06926518989682334
0.4021958323997311,0.06638068118782589
0.4225896676538335,0.06332359503470039
0.4422379397896264,0.06011858535803656
0.46320128694952745,0.05679030607842412
0.48077566031427615,0.05317850671202988
0.5013097168516901,0.04954205342504592
0.52113855169527,0.04604119670130542
0.5378098525258864,0.04225681989078313
0.5533428165007113,0.03836150043760709
0.5671310316979609,0.03462643146826424
0.5818513451892385,0.031458402672484995
0.59878499735869,0.02794521898844964
0.6128834355828221,0.02462926666913206
0.6272465851905105,0.021510545714532252


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_raw_Leader.csv <==
Precision,Recall
0.09616445651595036,0.5564636416306104
0.09710509497259599,0.5562664102658925
0.09804522589032222,0.555958236258521
0.09901183643795479,0.5556870431320341
0.09999334176709501,0.5553788691246625
0.10097430560539726,0.5549597524746372
0.10200163213492315,0.5546762323878555
0.10303535789818594,0.5543064235790096
0.10411116927880806,0.5540352304525227
0.10519388359723923,0.5536777486039718
0.10632911392405063,0.5534558633186643
0.1074797020573372,0.5531846701921773
0.10865984176433253,0.5529258040259852
0.10988146554364847,0.5527285726612674
0.11111937541683092,0.5524820334553703
0.11239250198187711,0.5522601481700627
0.11368206190592249,0.551976628083281
0.11500854437292012,0.5516931079964992
0.11638016253733052,0.5514712227111916
0.11776821954322408,0.5511630487038202
0.11919259810471794,0.5508795286170384
0.12067023411732608,0.5506699702920257
0.12217679926885464,0.5503987771655388
0.12373411843633651,0.5501892188405261
0.12533815006980709,0.5500043144361032
0.12698010499823484,0.5497947561110905
0.12866192407035973,0.5495605438654882
0.1303809691011236,0.5492770237787065
0.1321606817520934,0.5490428115331041
0.13400346098863894,0.548870234088976
0.13587845924623237,0.548599040962489
0.1378196092038776,0.5483648287168867
0.13980026287820185,0.5480443277492203
0.1418655956375571,0.5477484807021437
0.14400166003624845,0.5474896145359516
0.14617535378018698,0.5471444596476954
0.14843193217140505,0.5468486126006188
0.150766960347929,0.5465527655535422
0.1531521878143287,0.5461829567446963
0.15562624114721543,0.5458131479358505
0.15813349920638325,0.5452830886431714
0.16077974978178644,0.5449502607152102
0.16352599337441934,0.5445927788666592
0.16637276180141075,0.5442846048592878
0.16932191423396875,0.5439641038916214
0.1723787485537384,0.5436189490033653
0.17552496574578594,0.5432244862739297
0.17881577184341846,0.5428793313856736
0.1821769141267127,0.5423492720929945
0.1856667342525007,0.5418192128003155
0.18935719859119107,0.5414617309517646
0.19315951163261533,0.5409933064605599
0.1971497932026614,0.5405865167708295
0.20129911891439964,0.5401674001208042
0.20563095853097263,0.5397359565104841
0.21012028283759895,0.5392058972178051
0.2147843357028385,0.5385772222427672
0.21971760086582265,0.5380471629500881
0.2248686117457747,0.5374554688559349
0.2302592273407388,0.5368514478014866
0.2358642008785726,0.5361118301837949
0.24181140057893566,0.5354708282484623
0.24802598100596351,0.5347312106307706
0.2545856327614883,0.533979266052784
0.26149512144990267,0.5332149945145027
0.26870009521972105,0.5322165107306189
0.2762662631211086,0.5310947573437866
0.28425855513307985,0.5298990421951851
0.2926484641638225,0.528493768721571
0.30164933617393513,0.5271008222082517
0.3111132196660049,0.5254366825684454
0.3214129103473304,0.5240437360551262
0.33232699470692023,0.5224165772962045
0.34372175216006906,0.5202963401254884
0.3558566951808249,0.5179295637488751
0.36881854194789265,0.5153039212060698
0.3827223009925056,0.5124194124970723
0.39756090517946696,0.5091404410586393
0.41338697804801805,0.5053560642481171
0.43002350549520363,0.5006471654154802
0.4479007612317912,0.49538355336957457
0.4669160461587324,0.48929403498391333
0.48733373187864293,0.48234162937761177
0.5084160381103613,0.4736141414888503
0.5314890613973183,0.4641840168632817
0.5555958807784784,0.452904848193484
0.5809261731852672,0.43978896243975196
0.606557666190451,0.423924164540266
0.6335725140911452,0.4059884373112434
0.6614548070412999,0.385377759698236
0.6892847909370814,0.36151276456738535
0.7170120532882216,0.3343811249583965
0.7427070121398804,0.30316926149180873
0.7699242824440923,0.2694920059662488
0.7954209436911249,0.23211666235223055
0.8201245251160827,0.1915979438630228
0.8437521974544687,0.1479111965780358
0.8721788652183083,0.10194396163849956
0.9043092522179975,0.05277171702229947


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_raw_MINDTCT.csv <==
Precision,Recall
0.12739675929035774,0.21040888527298054
0.13123072090719456,0.20085549104446335
0.13590977113048183,0.19815588673988882
0.13813254725519097,0.19755186568544061
0.1387075548475351,0.19749023088396633
0.138770984563677,0.19747790392367146
0.13879503041014712,0.19747790392367146
0.13780197649239434,0.1906241139997288
0.1422605510495703,0.1742662376884484
0.15351406554637453,0.16306103078041986
0.16559770564463563,0.1565893766256179
0.1817965885304553,0.15095595577086646
0.19989591377631535,0.1467771162309086
0.215733742353963,0.14390493448220604
0.23311290518885147,0.14166142770854134
0.2456280668381574,0.14007124983050429
0.2563600782778865,0.13887553468190278
0.26341899231185195,0.1381112631436214
0.26762248976758657,0.13782774305683962
0.270576829859428,0.137618184731827
0.2724451395337471,0.13743328032740407
0.2732533902253611,0.1373593185656349
0.2738985051140834,0.13732233768475033
0.2740939399158527,0.13732233768475033
0.2741256675937092,0.1372976837641606
0.2720678050604512,0.13453644465811176
0.2674973281547324,0.12649926654586247
0.2652392520196599,0.11575015716874376
0.26958424507658646,0.10630770558288032
0.27563838550247116,0.09899781812802781
0.2872725871107,0.09187283507759822
0.29938508839354344,0.08642431862726971
0.3138093407649433,0.08050737768573647
0.3312372353004407,0.07597105629722767
0.3455565397106584,0.07213737164552593
0.3644089958158996,0.06871047668355461
0.38102699237946014,0.06594923757750576
0.3951200914982844,0.06387830824796914
0.4099161442644305,0.062066245084624584
0.421435915010281,0.060636317690420716
0.43602921287530433,0.059613179985947264
0.448207918934134,0.058885889328550475
0.45684251133185455,0.058392810916756036
0.46785607495265624,0.057862751624077016
0.4773633111905978,0.05757923153729522
0.48429700499168055,0.05740665409316716
0.4899272228667862,0.05725873056962884
0.4925642659868281,0.05716011488726995
0.49571734475374735,0.05707382616520592
0.4979534683326153,0.056987537443141896
0.49967546516659456,0.05693822960196245
0.5010855405992184,0.05690124872107787
0.5027239049901939,0.05687659480048815
0.5025624250354378,0.05681495999901384
0.5006037984411023,0.05621093894456566
0.4969812164579606,0.05479333851065666
0.49412171507607194,0.052845678784068637
0.48855421686746986,0.04998582399566091
0.48307653447840365,0.047150623127842906
0.4798344017094017,0.044290768339435176
0.47713917156370933,0.0410364508215919
0.4758578803522624,0.03863269356409403
0.47449313276651406,0.0357728387756863
0.47575017445917656,0.033615620724085644
0.4796149490373726,0.03132280610924152
0.48570845242956306,0.029325838541474056
0.48726394378568294,0.027353524894296315
0.4898452611218569,0.024974421557388164
0.4963699919333154,0.022755568704313202
0.4982394366197183,0.020931178580673792


==> csv/res_8_0.3141592653589793_T_14_SD302h_roi_raw_Neur.csv <==
Precision,Recall
0.29436297348399176,0.40109463407418366
0.2943656365347036,0.40109463407418366
0.2943645789040377,0.40108230711388876
0.294377895193978,0.40108230711388876
0.29437844391563595,0.40105765319329906
0.2943789927068064,0.40103299927270936
0.2943667707343559,0.4009836914315299
0.29437319552172614,0.40093438359035044
0.29441477324160403,0.4009220566300556
0.2944739725283183,0.4008974027094659
0.2945337620578778,0.40084809486828643
0.29461817984105554,0.40077413310651727
0.29470171652415195,0.40062620958297895
0.2948623703340684,0.40050293998003034
0.2950471119510799,0.4002810546947228
0.2953296203268902,0.4000345154888256
0.2957439433741973,0.3996770336402746
0.29631289207527844,0.39943049443437745
0.2969657488370386,0.3989743969034676
0.29782744895702806,0.39846899153137827
0.2987857400872489,0.39765541215191746
0.30004473689115885,0.39684183277245666
0.30160101413211887,0.39592963771063694
0.3030997547092974,0.39451203727672796
0.3050991799592372,0.39304512900163946
0.3071809411377645,0.39131935456035893
0.30968115146285985,0.38934704091318123
0.3127494600216987,0.387325419424824
0.31597007824599405,0.3847860656040827
0.31970928011727906,0.38174130641125203
0.3238443926269032,0.3783513923301653
0.32819820792399873,0.3747519199240659
0.3330124374806356,0.3709798700738385
0.33816304248930945,0.3665298374073937
0.34385020479812756,0.3621907473836027
0.35006695863042453,0.3576790799156836
0.35705285744582643,0.35280993059921356
0.3640480460333639,0.34782983864008976
0.3708626078593754,0.34225805258681263
0.3778757137313598,0.33610689939967703
0.385344455630663,0.3302762471802078
0.39364328789261827,0.3242730175166106
0.40165302144249515,0.3174931893544371
0.4104431410883024,0.3105531107084304
0.4181719315536373,0.30335416589623165
0.42657106855733223,0.2962908176472764
0.43501291749530696,0.2885125057012191
0.4428285730928295,0.2811409834448923
0.45083102493074795,0.2728449391664509
0.4594912859161564,0.2645488948880096
0.4686523547263122,0.25699246822725985
0.4775408670931059,0.24847453866351096
0.4877092180864352,0.24065924583656917
0.49591259028016615,0.2310688707271674
0.5055247069381344,0.2222057862751624
0.5141069566512736,0.21271402684811952
0.5231769181991123,0.20340717182549956
0.5318357128357805,0.1937798158352132
0.5410109507578504,0.18391824759932449
0.5510735957678544,0.17463604649729422
0.5599932804166142,0.1643676885716751
0.5689545454545455,0.15429656201077377
0.578111122076384,0.14442266681459018
0.5865855627927007,0.1343268863330991
0.5959810874704492,0.12430506761337722
0.6049528301886793,0.11382715136274546
0.6148283418553688,0.10375602480184411
0.6244135319779406,0.09351232079681471
0.6320728159894905,0.08303440454618295
0.643801201529219,0.07265510397791008
0.6551904016692749,0.06193064852138111
0.6629977338944643,0.050491229367750204
0.6720995067553077,0.03863269356409403
0.6828660436137072,0.02702069696633507

